MobileNVC: Real-time 1080p Neural Video Compression on a Mobile Device

Neural video codecs have recently become competitive with standard codecs such as HEVC in the low-delay setting. However, most neural codecs are large floating-point networks that use pixel-dense warping operations for temporal modeling, making them too computationally expensive for deployment on mobile devices. Recent work has demonstrated that running a neural decoder in real time on mobile is feasible, but shows this only for 720p RGB video. This work presents the first neural video codec that decodes 1080p YUV420 video in real time on a mobile device. Our codec relies on two major contributions. First, we design an efficient codec that uses a block-based motion compensation algorithm available on the warping core of the mobile accelerator, and we show how to quantize this model to integer precision. Second, we implement a fast decoder pipeline that concurrently runs neural network components on the neural signal processor, parallel entropy coding on the mobile GPU, and warping on the warping core. Our codec outperforms the previous on-device codec by a large margin with up to 48% BD-rate savings, while reducing the MAC count on the receiver side by $10 \times$. We perform a careful ablation to demonstrate the effect of the introduced motion compensation scheme, and ablate the effect of model quantization.

==> data/RD_per_dataset.csv <==
,tag,ref,beta,dataset,video_name,bits_per_pixel,Mbps,y_psnr,u_psnr,v_psnr,yuv_611_psnr
0,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,average,0.0317988247122649,0.16484510730838126,33.03294766754833,36.22421127203034,37.77716269834255,34.02488249695786
1,MobileNVC float32,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,average,0.0339664487028305,0.1760820700754733,33.316128693921776,36.65156507892143,37.690042666737625,34.27979748864872
2,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,average,0.0553993723186194,0.28719034609972294,34.83610595427102,37.68983599276659,39.133463804462096,35.729991940356854
3,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,average,0.088625017579766,0.45943209113350686,36.27389053198962,38.5906954457818,39.79859408925994,37.00407909087244
4,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,average,0.1498105924402219,0.7766181112101104,37.563526704431546,39.41870399177365,40.838674860062646,38.2048173848032
5,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,average,0.255677748150336,1.3254334464113418,38.79307972297048,40.1862153892362,41.65621737081637,39.32511388723444
6,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,average,0.4362140133276098,2.261333445090329,39.95785667496968,40.85785841631696,42.37174093604669,40.37209242527272
7,DCVC-DC float32,Li et al. 2023,,hevc_b_yuv,average,0.012012,0.06227020800000001,,,,34.496746
8,DCVC-DC float32,Li et al. 2023,,hevc_b_yuv,average,0.018852,0.09772876800000001,35.192297,,,36.519531
9,DCVC-DC float32,Li et al. 2023,,hevc_b_yuv,average,0.028025,0.1452816,36.354112,,,37.5641
10,DCVC-DC float32,Li et al. 2023,,hevc_b_yuv,average,0.044781,0.232144704,36.354112,,,38.619382
11,DCVC-DC float32,Li et al. 2023,,hevc_b_yuv,average,0.07491,0.38833344000000003,38.516237,,,39.521963
12,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.0294573884766082,0.15270710186273692,31.034212333333336,35.94698699999999,36.534128,32.335798625
13,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.0464725230801539,0.2409135596475178,32.558093666666664,36.67035066666666,37.55999999999999,33.697364083333326
14,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.1249356411474445,0.6476663637083523,35.441461000000004,38.685564,39.68418533333333,36.37731441666667
15,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.181354602709785,0.9401422604475255,36.646143666666674,39.46251133333333,40.307839,37.45590154166667
16,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.1990268619089076,1.031755252135777,36.853931,39.475244,40.59041833333333,37.64865604166667
17,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.2406374619198342,1.2474646025924205,37.23166233333333,39.860103333333335,41.10174433333333,38.04397770833333
18,MobileCodec float32,Le et al. 2022,,hevc_b_yuv,average,0.2940208427339792,1.524204048732948,37.678659333333336,40.24333533333333,41.45752833333333,38.47160245833334
19,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.1012834749167163,0.5250535339682574,32.650244,36.29595066666667,36.19402433333333,33.548929875
20,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.1362493394916256,0.7063165759245871,34.060275000000004,36.81744966666667,36.540308333333336,34.714926000000006
21,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.2517459536006053,1.305051023465538,36.337640666666665,39.56801466666667,40.330611,37.24055870833333
22,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.3113284155170122,1.613926506040191,37.212393,39.856487,40.8739,38.000593125
23,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.3679394365231195,1.9073980389358514,37.601081666666666,40.084682666666666,41.07911333333333,38.34628575
24,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.4040397525737682,2.094542077342414,37.78410566666667,40.244528333333335,41.23406,38.52290279166667
25,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.4621029125024874,2.3955414984128947,38.05579233333334,40.413024666666665,41.43011233333333,38.772236375000006
26,MobileCodec int8,Le et al. 2022,,hevc_b_yuv,average,0.5160311206892133,2.675105329652882,38.091135666666666,40.55528133333333,41.79120133333333,38.86166208333333
27,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,average,0.0363029896988263,0.18819469859871554,31.22008165402337,35.55208278000711,36.78327270535796,32.45698067618816
28,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,average,0.0475329060529581,0.2464105849785348,32.50196932519587,36.03234474480197,37.17954930978497,33.527963750720275
29,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,average,0.0718416088933449,0.3724269005031,33.95757516202277,36.93338166572585,38.28839029711424,34.870902866872086
30,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,average,0.1018084690114581,0.5277751033553988,35.24848632394609,37.57755127248707,38.86970580635997,35.99227187781545
31,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,average,0.1575209717024694,0.8165887173056013,36.48723407868277,38.40173343424058,39.895937120043,37.15263437829753
32,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,average,0.3082407720667119,1.5979201623938346,37.89766770586881,38.95978694656962,40.61132471597857,38.36963973722013
33,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,average,0.5219311088842604,2.7056908684560064,39.004697357132514,39.49310888973709,41.20940062133634,39.341336706733564
34,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,average,0.0143384849254204,0.07433070585337935,32.00328683018878,35.980825848028914,37.01881017719052,33.12741962579401
35,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,average,0.0205374879132278,0.10646633734217291,33.57575689115757,37.107332060077326,37.4532542699023,34.50189095961563
36,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,average,0.0306519296593865,0.15889960335425962,34.694594361793705,37.52195124325326,38.43898065273937,35.516062258344355
37,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,average,0.0506700721321006,0.2626736539328095,36.07845803783386,38.86367314552679,39.90998458406402,36.90555074457425
38,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,average,0.0864363314309573,0.4480859421380827,37.33768788213652,39.75852356830069,41.033499457382575,38.1022687898128
39,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,average,0.147626136283428,0.7652938904932907,38.43681547955769,40.36103925342095,42.06092899669864,39.13035764093321
40,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,average,0.2498874969085057,1.2954167839736934,39.43179448422377,41.152975963080806,42.95705905343653,40.0876002402325
41,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,average,0.5341642011367088,2.769107218692698,41.0447429017788,42.12208629564735,44.07141230079216,41.557744500889044
42,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,average,0.0176589791371081,0.09154414784676838,31.274723742353235,35.13587608940621,35.58640844255153,32.29632837325965
43,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,average,0.0266711223519509,0.13826309827251348,32.68604654153189,36.12183724325847,37.521248792539765,33.7199206606237
44,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,average,0.0408189057369065,0.21160520734012328,34.00628179984364,37.05911155382792,37.75984852981567,34.85708136033818
45,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,average,0.0621571780515085,0.32222281101902006,35.56061830472559,38.00091436539627,39.32320500781672,36.33597865019582
46,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,average,0.0985736284161334,0.5110056897092355,36.94642372266257,38.75598752527314,40.2221584269826,37.5820860360289
47,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,average,0.185153226235942,0.9598343248071233,38.20136827019172,39.992067015298986,41.45987666264976,38.832519162387385
48,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,average,0.2952588794103301,1.5306220308631509,39.401411881749226,40.50453408165288,42.03389092749309,39.868362037455164
49,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,average,0.60970105265511,3.1606902569640902,40.994875724032646,41.61951157973065,43.37622504916617,41.37062387163659
50,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,average,0.0332462973998971,0.17234880572106656,35.81029256997285,38.789996624875954,40.298943659111295,36.743836962978044
51,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,average,0.0341600418623959,0.17708565701466036,35.9695104291704,39.30561941835616,40.32924888981712,36.931491360399455
52,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,average,0.0510379176070111,0.2645805648747455,37.37976684923525,40.404472642298096,41.7197824771316,38.30035702685515
53,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,average,0.0772592118438074,0.4005117541982975,38.91986120603702,41.45714237495704,42.5356772659443,39.68899835964043
54,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,average,0.1205974331365346,0.6251770933797953,40.26611200120714,42.462909629609854,43.70937792301178,40.97111994498306
55,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,average,0.1862126867567982,0.9653265681472417,41.59143888897366,43.37818836247479,44.6002089551643,42.190878831435136
56,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,average,0.2805296264036938,1.4542655832767486,42.82602166935249,44.21552276010866,45.46285566135688,43.32931355469756
57,DCVC-DC float32,Li et al. 2023,,mcl_jcv_yuv,average,0.0192922666666666,0.10001111039999966,37.709781,,,39.14331450833333
58,DCVC-DC float32,Li et al. 2023,,mcl_jcv_yuv,average,0.0281323,0.14583784319999998,38.991715,,,40.32189305833334
59,DCVC-DC float32,Li et al. 2023,,mcl_jcv_yuv,average,0.0434204333333333,0.2250915263999998,40.342013,,,41.55299574166668
60,DCVC-DC float32,Li et al. 2023,,mcl_jcv_yuv,average,0.0671273999999999,0.34798844159999953,41.547155,,,42.641563595833325
61,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.0318178145633578,0.16494355069644684,31.95180966666667,37.54073644444445,37.90221811111112,33.39422656944445
62,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.0360577584305105,0.1869234197037664,33.35278100000001,36.84419722222221,38.23883222222222,34.39996443055556
63,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.0459329231078434,0.2381162733910602,33.90019566666668,38.657371222222224,39.254389888888895,35.1641168888889
64,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.0760615117399935,0.3943028768601263,35.30898211111111,39.99660533333334,40.79185366666668,36.58029395833334
65,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.1438485517398091,0.7457108922191704,37.54733922222223,41.42092677777777,42.411332888888886,38.639536875
66,MobileCodec float32,Le et al. 2022,,mcl_jcv_yuv,average,0.2264092730120238,1.1737056712943315,38.288276333333336,42.99980055555555,44.38512388888888,39.63932280555556
67,MobileCodec int8,Le et al. 2022,,mcl_jcv_yuv,average,0.108360454591543,0.5617405966025589,32.88389466666667,37.336229,36.69963077777778,33.917403472222226
68,MobileCodec int8,Le et al. 2022,,mcl_jcv_yuv,average,0.1326706546222514,0.6877646735617513,35.44848422222222,39.86003766666667,40.690493888888895,36.65517961111111
69,MobileCodec int8,Le et al. 2022,,mcl_jcv_yuv,average,0.1733648081106582,0.898723165245652,36.235331888888894,41.37325544444444,42.44542355555556,37.65383379166667
70,MobileCodec int8,Le et al. 2022,,mcl_jcv_yuv,average,0.2092948306645094,1.0849844021648167,36.597935,42.03235011111111,42.68584111111111,38.03822515277778
71,MobileCodec int8,Le et al. 2022,,mcl_jcv_yuv,average,0.3546167734993138,1.8383333538204427,38.16980955555555,43.08324055555555,44.31282877777779,39.55186583333333
72,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0127999999999999,mcl_jcv_yuv,average,0.0401978555591031,0.20838568321839046,33.781512652254655,37.197247612810685,38.60318892527175,34.8111890564513
73,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0063999999999999,mcl_jcv_yuv,average,0.0484926372481197,0.25138583149425253,34.8678416244463,38.035927307808535,39.1604155232002,35.80042407221082
74,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0031999999999999,mcl_jcv_yuv,average,0.0671000072725982,0.34784643770114904,36.17220449737023,39.27123023298418,40.43314086223471,37.09219975993004
75,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0015999999999999,mcl_jcv_yuv,average,0.0922842388161628,0.47840149402298787,37.66949531287709,39.98197649199388,41.20144592039612,38.40004928620657
76,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0007999999999999,mcl_jcv_yuv,average,0.1386173518089848,0.7185923517777772,38.89252901751201,40.94805461093055,42.297701657231656,39.575116296654286
77,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0003999999999999,mcl_jcv_yuv,average,0.2331176241426611,1.2084817635555551,39.74184597479503,41.61012905841403,43.06055924271477,40.39022051873737
78,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0001999999999999,mcl_jcv_yuv,average,0.3613059553326473,1.8730100724444438,40.02148254638249,41.85691247973971,43.34611002926296,40.6664897234122
79,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,average,0.0163066432972792,0.08453363885309538,34.48823596398036,38.10216532777857,39.109095995337874,35.51758463837483
80,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,average,0.0222355993790013,0.11526934718074275,36.10863817921391,39.69261765638988,40.25739511701797,37.075230231086415
81,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,average,0.0316823899095632,0.16424150929117565,37.2646868524728,40.47832849396598,41.26187219407823,38.16604022536013
82,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,average,0.0492110939364216,0.25511031096640957,38.70472903834448,41.66286346241281,42.67719170923587,39.57105367521444
83,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,average,0.0762570826833446,0.3953167166304585,40.08442718894392,42.81724993635108,43.753573570604665,40.884673330077405
84,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,average,0.1222637528193579,0.6338152946155514,41.4010872470008,43.72702429488853,45.08431399045167,42.15223272091813
85,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,average,0.189986566433476,0.9848903603911396,42.52561946286095,44.60469997441327,45.98302150355445,43.217679781891675
86,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,average,0.3159709921587017,1.6379936233507097,43.98506105016779,45.60751981523302,46.99481006604653,44.564087022785785
87,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,average,0.3314350450180331,1.7181592733734838,43.97413703830153,45.70266001454106,47.01622894357752,44.570463898490964
88,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,average,0.0193147618479108,0.1001277254195696,34.08626953645989,36.9936693239212,37.18853325887962,34.837477475195016
89,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,average,0.0213858993191927,0.11086450207069495,34.24080389437852,38.00408513775578,38.62470787631141,35.25920204754229
90,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,average,0.0277363758561356,0.14378537243820697,35.586384174205634,38.22228770264873,39.79802084428293,36.44232669902068
91,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,average,0.0575725772663847,0.29845624054893827,38.45835362010532,40.733304785445874,42.01666851979715,39.18751187823436
92,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,average,0.0874921487243759,0.4535592989871646,39.93765356187467,41.81124842361168,43.13212098898711,40.57116134798085
93,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,average,0.1476439097381404,0.7653860280825198,41.252168920834855,43.29204039750276,44.55760777155558,41.920332711758434
94,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,average,0.2222670151429527,1.1522322065010666,42.53235879562519,43.908370634008335,45.18056905605176,43.03538655797641
95,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,average,0.2347060787184509,1.2167163120764495,42.6076481238118,44.17880467626784,45.41368639945984,43.154797477324806
96,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,average,0.3691423433660357,1.913633908009529,43.798664391305714,45.09259360101489,46.421643170780605,44.28827788995372
97,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,average,0.0243604673189111,0.6061663803899286,36.66048445656186,37.39611119724456,38.79613255092075,37.019393810942056
98,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,average,0.0252593973210258,0.6285346354185491,36.8535747169313,37.928714128221785,38.92836374736969,37.24731577214741
99,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,average,0.0386280251105892,0.9611888744318131,38.17653530665807,39.02903455643428,40.2588232539949,38.5433837062972
100,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,average,0.0543050849049662,1.351284288707255,39.665859979902,40.1826744778951,40.99805681591943,39.89698639665332
101,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,average,0.0797483817545608,1.9843949328750872,40.87199703034901,41.39107604072207,42.07370914368402,41.087095920812516
102,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,average,0.1285683782017302,3.199192668469293,42.17048178445725,42.45306386402675,42.96195256096977,42.30473839146751
103,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,average,0.2108753101917959,5.247252518564496,43.36170966375442,43.48425247283209,43.806008707682295,43.43256489538011
104,DCVC-DC float32,Li et al. 2023,,uvg_yuv,average,0.0171367,0.42641593344,38.13292,,,39.14434237916667
105,DCVC-DC float32,Li et al. 2023,,uvg_yuv,average,0.0250070999999999,0.6222566707199975,39.278321,,,40.3118877125
106,DCVC-DC float32,Li et al. 2023,,uvg_yuv,average,0.0386872333333333,0.9626621644799992,40.243987,,,41.53213326666667
107,DCVC-DC float32,Li et al. 2023,,uvg_yuv,average,0.0598629,1.48958051328,41.457397,,,42.60926683333334
108,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.0239863357263882,0.5968567891468628,34.43922142857143,36.324904761904754,36.917795238095245,34.98475357142857
109,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.027307798461545,0.6795054106783166,35.06986904761905,36.2375261904762,36.81079523809524,35.43344196428572
110,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.0370732367868047,0.9225007656134189,35.92229047619048,37.91644285714285,38.81244047619048,36.53282827380953
111,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.0815072738321586,2.028161796220369,38.74486428571429,40.68553333333334,41.09604523809524,39.281345535714294
112,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.1107173322012558,2.7550015206302882,39.84451904761905,41.58718571428572,41.987130952380944,40.33017886904762
113,MobileCodec float32,Le et al. 2022,,uvg_yuv,average,0.1596748196005466,3.9732204710843213,40.81469285714286,42.54368333333333,43.03584761904762,41.30846101190476
114,MobileCodec int8,Le et al. 2022,,uvg_yuv,average,0.0835921124484212,2.0800392524765545,35.630942857142855,37.16706904761905,36.93899761904762,35.986465476190475
115,MobileCodec int8,Le et al. 2022,,uvg_yuv,average,0.1015472287214582,2.5268200017217888,38.42583809523809,38.37199523809524,38.59975952380952,38.44084791666666
116,MobileCodec int8,Le et al. 2022,,uvg_yuv,average,0.1286924427002667,3.2022797901992766,39.53575476190476,40.91444285714285,41.31670238095239,39.93070922619047
117,MobileCodec int8,Le et al. 2022,,uvg_yuv,average,0.1833528461821732,4.562405542120252,40.422604761904765,42.10399047619048,42.3534380952381,40.87413214285715
118,MobileCodec int8,Le et al. 2022,,uvg_yuv,average,0.2735703328251838,6.807305305755612,41.03984285714285,43.17628333333334,43.36416428571429,41.5974380952381
119,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,average,0.0331390992430922,0.8246068342857117,34.6486233152662,36.51256488255092,37.81105664934431,35.27692017793655
120,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,average,0.03911389531893,0.9732788799999992,35.804877992811655,37.13506177084787,38.13251186824981,36.26210519949595
121,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,average,0.0549391690549675,1.3670623314285673,37.15566561017717,38.23923571722848,39.34899352754865,37.565277863230015
122,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,average,0.0698068323780128,1.737017371428568,38.32681647255307,38.912867550622856,39.91092283430554,38.598086152530854
123,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,average,0.1011124210023515,2.516000594285713,39.58116974240259,40.0367779813494,41.020263293130064,39.81800746611188
124,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,average,0.1654069499559082,4.115854217142855,40.71730658031645,40.85989676339285,41.83057325181507,40.874288687138325
125,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,average,0.011387265115045,0.28335159531068776,35.21045192673093,37.20549612499418,38.3454108310881,35.85170231455848
126,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,average,0.0153568807514827,0.38212833511529437,36.94646032424201,38.73249816985357,39.51789395922707,37.49114425931659
127,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,average,0.0222623282373284,0.5539579659950901,38.07092199870518,39.35116949535552,40.061765916006905,38.479808425449185
128,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,average,0.0345774086018181,0.8603965737207601,39.3853877158392,40.4851829728626,40.92397612980434,39.715185674712764
129,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,average,0.0519042656020749,1.2915442218295503,40.70197054363432,41.61498786926269,42.11652882803054,40.992917494887394
130,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,average,0.0786064904356109,1.9559810228073933,41.86423084440685,42.71385829743885,43.28246375583467,42.14771338996432
131,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,average,0.1112290593640258,2.767734929966927,42.735760037558414,43.43789667311169,43.86053466615223,42.9641239455768
132,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,average,0.2080241210332938,5.1763058084956555,44.15589489891415,44.825877985273095,44.9385175096421,44.337470611050016
133,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,average,0.2309789521087493,5.747495461112431,44.1679158337911,44.96255894978841,44.99313672837757,44.370398835114074
134,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,average,0.0137643177476933,0.3425002713794019,34.6119579810188,35.751298459370936,36.53288353965396,34.99449123564221
135,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,average,0.020570081078913,0.5118494415028081,36.19548517908369,37.21007267997378,38.75366049993606,36.6420805318015
136,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,average,0.0435563494595477,1.0838213548718174,39.00182018915813,39.5914939953032,40.691812873113726,39.286778500420716
137,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,average,0.0645229122335357,1.6055365296895157,40.40489515849522,40.64978148687453,41.60828295753116,40.58592942442213
138,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,average,0.1043475098876903,2.5964999580373753,41.65500392005557,42.32477703094482,42.82177073887416,41.88457141126904
139,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,average,0.139872058531092,3.480464406840868,42.64702733085269,42.69325258345831,43.3272163609096,42.73782911618551
140,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,average,0.1552920140383676,3.8641622437195084,42.81814266840617,43.28238431839715,43.60515600658598,42.974549541927516
141,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,average,0.2848501922571588,7.087984303973335,44.10324456896101,44.45633568990798,44.56608587537494,44.20523612238112


==> data/RD_per_video.csv <==
,tag,ref,beta,dataset,video_name,bits_per_pixel,Mbps,y_psnr,u_psnr,v_psnr,yuv_611_psnr
0,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0371718974458053,0.19269911635905468,30.5780751768748,35.98575569788615,39.13278500239054,32.32337397019069
1,MobileNVC float32,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0408400172910963,0.21171464963704326,30.99139550844828,36.379920953114826,38.75062563578288,32.634864954948426
2,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0725599048969646,0.3761505469858644,32.69099579493205,37.43384474436442,40.54854600270589,34.266045689582825
3,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.1302468334635098,0.6751995846748348,34.22940577189127,38.28839963912964,40.87542441050211,35.56753233512242
4,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.2439153925950328,1.26445739521265,35.50099361419678,38.94043413162231,41.73148785909017,36.709735459486645
5,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.445909787317117,2.3115963374519346,36.64379519144694,39.53394599278768,42.187809524536135,37.69806583325068
6,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.7265132696429888,3.7662447898292544,37.99441823959351,39.87201658884684,42.456691411336266,38.78690217971803
7,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0151400678930804,0.0784861119577288,30.0000350856781,35.337667344411216,38.21884143193563,31.694589911301932
8,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0221926477116843,0.1150466857373714,31.547924712498983,36.70087608337403,39.70633954366048,33.21184548775355
9,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0351336940781523,0.1821330701011415,32.5715101146698,36.53648931503296,39.55168071111044,33.93965383927028
10,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0628965304854015,0.3260556140363214,33.95994338035584,38.309828179677325,41.25399511973063,35.41543544769287
11,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.1241241678160925,0.6434596859586235,35.17523082097372,39.18635440826416,42.0622552617391,36.53749932448069
12,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.2398662511010964,1.2434666457080836,36.2182235399882,39.6093923441569,42.54379690170288,37.432816310723624
13,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.4771561124920845,2.473577287158966,37.475396410624185,40.38294314702352,43.31829659779866,38.56920227607091
14,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.8776526484886805,4.54975132976532,39.31494702657064,40.91841755549113,43.70625931421916,40.06429487864177
15,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0202173782722093,0.10480688896313303,28.897297290166215,35.706911671956384,38.18788249333699,30.90982223828633
16,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0324266765701274,0.16809989133954042,30.362619161605835,36.58847961425781,39.56267698287964,32.29085894584656
17,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0644740147562697,0.33423329249650213,32.10080415407817,37.60333749135335,40.71315654754639,33.8651648704211
18,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0841017133804659,0.43598328216433524,33.28643089612325,37.8133483060201,40.741601619720456,34.78419191281
19,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.1450231353007257,0.751799933398962,34.7114981396993,38.496469039917,41.576003093719486,36.04268262147904
20,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.2817218703279893,1.4604461757802962,36.0119681040446,39.15915334701538,42.19783863067627,37.1786000752449
21,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.575413596133391,2.982944082355499,37.60108201344808,39.90139413197835,42.760439510345456,38.53354071537653
22,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.9805539124210676,5.083191481990815,39.34773466746013,40.61306746800741,43.2715669631958,39.9963803044955
23,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0411560144101394,0.21335277870216268,28.822438996960837,35.39820043655878,38.13915965481725,30.80899925914263
24,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0603201325979333,0.31269956738768623,30.24671273699616,35.80494620121656,38.300602790718266,31.948228176738972
25,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.0984365435180049,0.5102950415973374,31.77144054089132,36.4337029417422,39.24742169626144,33.28872098541894
26,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.148266398851708,0.7686130116472544,33.12732894884766,37.01884687046045,39.50593834113757,34.411094863085495
27,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.2384162969125531,1.2359500831946753,34.32107603609463,37.770185073877926,40.411043919263385,35.513460651213634
28,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.5242168980197612,2.717540399334442,35.90159900176545,38.30898617508011,40.74578174457772,36.80804524128131
29,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,BQTerrace_1920x1080x601_60fps_8bit_420,0.8261380659292127,4.282699733777039,37.26122591142448,38.73153993730339,41.17180340301971,37.93383735110875
30,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0356911692382177,0.18502302133092055,33.79197066392356,37.328770908882944,36.70854617328179,34.59864263321326
31,MobileNVC float32,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0380404545902842,0.19720171659603328,34.21473024724945,37.92115499915146,36.90733954576942,35.014609503552194
32,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0559627858210143,0.29011108169613814,35.41210743663757,39.15425965068786,38.61940652955838,36.28078885000896
33,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0806025329492683,0.4178435308090068,36.70047069177395,40.14248779731068,39.70211642350608,37.505928546432564
34,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1240851543843746,0.6432574403285979,37.69941157054126,40.99689447201364,40.96374804799149,38.519638992906586
35,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.2045773610442392,1.060529039653336,38.760443346287175,41.83168964075848,42.0707923765105,39.558142761874
36,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.3655398889649205,1.894958784394148,39.73304880343802,42.44035414563931,42.94459637587632,40.47290541776797
37,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.014792871695557,0.0766862468697675,32.75779072443644,36.486482333361614,35.853639222742096,33.6108582378403
38,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0207244390621781,0.10743549209833127,34.275188655388064,38.12654133153156,37.530312825024616,35.16349826111057
39,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0294905937602364,0.1528792380530655,35.246977961160304,38.64098342647397,38.138788075951055,36.03270490867336
40,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0475809310441761,0.2466595465330089,36.55028813835082,40.371962105355614,40.400531691264334,37.509277828340615
41,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0762297383365713,0.39517496353678566,37.65601615595624,41.55405959462732,41.94764749790595,38.67972550353384
42,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1176148258240484,0.6097152570718669,38.35579273565029,42.20799662427204,42.95325663806946,39.4120012095304
43,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1966534690492279,1.0194515835511972,39.24643395586712,42.918811666287056,43.99220911661784,40.29870306476345
44,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.4681152555092079,2.426709484559734,40.60704859291635,43.747841144964944,45.133891105651855,41.56550297601436
45,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0220488800110704,0.11430139397738898,32.23100277660339,34.42581772998096,31.51961832511716,32.41643158933981
46,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0238244653134266,0.12350602818480348,32.36546023686727,35.820919253961826,33.21600436388962,32.90371062988188
47,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0325168896564926,0.16856755597925763,33.611097172992984,35.7410336703789,35.66416403917762,34.1339725934393
48,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0349686714362474,0.18127759272550653,33.71517788491598,36.91775711183625,36.257372313398655,34.43327459184135
49,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0467093050464745,0.2421410373609238,34.993712394218136,37.84028603778622,36.217820640501934,35.50254763044962
50,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0504663484852488,0.26161755054752983,35.11358904644726,38.45957168330991,37.019524465731486,35.77007880346562
51,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0669289903669822,0.3469598860624358,36.26611100173578,38.718384432598825,38.72002555102837,36.87938449925523
52,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0972483607115057,0.5041355019284455,37.31547057144041,39.64397625806855,40.0418160291222,37.947326964479146
53,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1550205397472633,0.8036264780498128,38.267896024192254,40.87234010929015,41.532308989424045,39.00150315548347
54,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.2614259214360055,1.3552319767242524,39.32460997356632,41.9013741423444,42.803770321171456,40.08160053811422
55,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.5927617875177685,3.0728771064921117,40.68997604866338,42.56699655114151,44.00291352155732,41.33872079558489
56,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0438489302259678,0.22731285429141707,32.15341524973125,36.248344733567535,35.54449561874785,33.08916648133786
57,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0564498934230304,0.2926362475049896,33.437907803320364,37.18197675998101,36.52148243338762,34.29136325166135
58,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.0783853281092136,0.40634954091816333,34.76695353494671,38.43022421496119,38.05912859187631,35.636384252064715
59,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1037118894926197,0.5376424351297404,35.95692560344399,39.12369690398256,39.11502676714442,36.747534661473864
60,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.1525925925925925,0.7910399999999995,37.014493710028674,40.08870171644017,40.40012554541795,37.82197369025377
61,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.2587870401172962,1.3415520159680634,37.9900591197366,40.55014757624643,41.277743828748754,38.721030765426846
62,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,BasketballDrive_1920x1080x501_50fps_8bit_420,0.4600756973706907,2.3850324151696602,38.89807090835419,40.98453750914919,41.96864646256803,39.542701177730294
63,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0333418445699522,0.1728441222506322,32.62548397033195,34.76715306537907,35.39149898436011,33.238944483966364
64,MobileNVC float32,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0358112387574936,0.1856454617188468,32.998200618154634,35.149551267546364,35.46208006385865,33.5751043800416
65,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0547170318413253,0.28365309306543035,34.39990858527703,36.135273592258855,37.10050296783447,34.95440350896944
66,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0850922660523556,0.4411183072154115,35.801292752831934,37.05200236405784,38.26422261028755,36.26549768641713
67,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.1440295207094613,0.7466490353578473,37.07634241212674,37.81477299356848,39.56795417196383,37.4800977047866
68,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.2533030271893594,1.313122892949639,38.11373816079241,38.4685342214941,40.48905122958548,38.45500180197925
69,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.4964971767693031,2.573841364372067,39.15258800692675,39.00043315422244,41.27576092975895,39.39896526569274
70,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0148383821313443,0.07692217296888886,31.40718986154572,34.737684901167704,34.78740335479984,32.246028428155235
71,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.020724241265921,0.10743446672253448,32.913902282714844,35.47494343238148,35.744184718868595,33.58781773094239
72,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0310150163997782,0.16078184501645018,34.11947053428588,36.0893697040837,37.033787952206,34.729997607750626
73,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0505258575823854,0.26192604570708594,35.40923045708881,36.76077405417838,37.8681696294769,35.885540803273514
74,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0796514868175959,0.41291330766241713,36.486620709178894,37.74625012932754,39.14809332436663,36.97675846359594
75,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.1382172176447825,0.7165180562705525,37.77572913286163,38.55036699868799,41.09666866209449,38.287676307244034
76,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.224516047270802,1.1638911890518377,38.55396396357839,39.09843589038384,41.89486166326011,39.03963516688928
77,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.6596810432468972,3.4197865281919153,40.455537369580775,39.98555858736116,43.14313862188076,40.73274017834082
78,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0155510397815349,0.08061659022747693,30.45111410792281,33.37985517145172,32.11432217000946,31.025107748624755
79,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0230574638060316,0.1195298923704678,31.85824648926898,34.55091416738867,34.68179920630726,32.547774038663725
80,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0357272182364107,0.18520989933755308,33.33093177981493,35.4686421340074,35.58285538743182,33.8796360250411
81,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.052403710528875,0.271660835381688,34.68717831712428,36.3650654505908,37.088279119352016,35.19705180908606
82,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0812754787701538,0.4213320819444773,36.07935471263358,37.07740627071722,38.20075979465392,36.469286792646585
83,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.1008660309925311,0.5228895046652812,36.37336952705694,37.472509593498415,39.19770723823609,36.863804249259516
84,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.153614897432366,0.7963396282893854,37.41917385318415,38.26585309098407,40.19661364516592,37.87218873190686
85,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.2785344056300516,1.4439223587861876,38.53170532908866,38.8678376732803,41.34350494446793,38.92519682403503
86,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.7360379739505488,3.8156208569596455,40.43606564281433,39.69829067757459,42.32333741536954,40.57975274372876
87,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0348602160493827,0.1807153599999999,30.72405230331421,34.194489654541016,34.66080499267578,31.649951058387757
88,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0441050077160493,0.22864035999999954,31.95223719406128,34.60264889526367,35.19092637634277,32.68837480449676
89,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0662441975308642,0.3434099200000001,33.37299097442627,35.51115946960449,36.65966558074951,34.05109636211395
90,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.0921105941358024,0.4775013199999997,34.568527946472166,36.12162434387207,37.47602286529541,35.12610186100006
91,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.1374272608024691,0.7124229199999997,35.7784195098877,36.81453275299072,38.73342017364502,36.27730874824524
92,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.2831260570987654,1.4677254800000001,37.216878387451175,37.43395452880859,39.68184375,37.552133575439456
93,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,Cactus_1920x1080x500_50fps_8bit_420,0.5521331712962962,2.8622583599999993,38.30237428283692,37.901458862304686,40.30840557861328,38.50301376724244
94,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0237929663911927,0.12334273777194296,35.95562124252319,38.18703524271647,39.926786470413205,36.7309436460336
95,MobileNVC float32,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0244785360759124,0.12689673101752988,36.050615819295246,38.58258711496989,39.8343756834666,36.840082214275995
96,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0376409516941445,0.1951306935824451,37.59906771977742,39.50738935470581,40.91726198196411,38.252382206916806
97,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0535605303477495,0.27765778932273344,38.90905313491821,40.38494990666708,41.38698175748189,39.40328130920727
98,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0780814538244158,0.40477425662577143,40.08759452501933,41.20410685539245,42.28279237747192,40.50155829787254
99,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.1213458489005764,0.6290568807005881,41.311881907780965,42.08190274238586,43.140132395426434,41.63666582306226
100,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.1981675636644164,1.0273006500363346,42.28368541399638,42.9304993947347,44.092306184768674,42.59061475793521
101,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0122734845053249,0.06362574367560428,34.622487394015,37.93712251981099,39.01966756184896,35.58646430571875
102,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0166978514695074,0.08656166201792638,36.23036961555481,39.10470809936523,39.45792082150777,36.993105826775235
103,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.02309808479622,0.11974047158360449,37.32948214213054,39.37542225519816,40.315553188323975,37.95848353703817
104,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.035216582310386,0.182562762697041,38.74798795382182,40.740441131591794,41.28743654886882,39.31447567542394
105,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0539267297135666,0.27955616683512924,40.05474831263224,41.43974544207255,42.26002529462178,40.50353257656097
106,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0811350870722284,0.420604291382432,41.08434246381124,42.17143912315369,43.24201491673787,41.48993860284487
107,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.1149698471650481,0.5960036877036092,41.88310197194417,42.87889502843221,44.043633762995405,42.27764257788658
108,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.2105962925280134,1.0917311804652214,42.89288428624471,43.94884123802185,45.486534881591794,43.349085229635236
109,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0147821760251342,0.07663080051429569,34.162363759676616,37.36531910896301,38.91430098215739,35.15672533114751
110,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.02127445275158,0.1102867630641907,35.70296881993612,38.307182153066,39.921928246816,36.55586541493734
111,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0310239488685814,0.16082815093472597,37.03665226300557,39.150642506281535,40.31412334442139,37.71058492859204
112,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0439262885639133,0.22771387991532654,38.60037768681844,40.11340168317159,41.28346964518229,39.12489218115807
113,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0632166419023027,0.3277150716215371,39.83896139462789,40.81771190961202,41.91401878992716,40.22068738341331
114,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0945753841505696,0.49027879143655284,40.93937815030416,41.65523201624553,42.73234945933024,41.25298129717509
115,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.1398182709701359,0.7248179167091845,41.91570336023967,42.49500821431478,43.58485960960388,42.19676099816959
116,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.2557219063863158,1.3256623627066613,42.84662987391154,43.70285431543986,45.00510702133179,43.22346757253012
117,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.2748742265626788,1.424947990500927,42.89442437489827,43.63552319208781,44.872749137878415,43.23435232241948
118,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0307511091820987,0.15941374999999966,34.06397257645925,37.23139516512553,38.65585776964824,35.03388604919116
119,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0370340149176954,0.19198433333333298,35.37022924423218,37.647319904963176,38.92990204493205,36.09982467691104
120,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.05230279063786,0.2711376666666663,36.82411762078603,38.57044741312663,39.83832160631816,37.41918434302013
121,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0681150655864197,0.35310849999999977,38.107058731714886,39.287881485621135,40.37802200317383,38.53853198488554
122,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.0951626639660493,0.4933232499999996,39.175508538881935,40.06998874346415,41.24559404055277,39.546079252163565
123,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.1613221289866255,0.8362939166666666,40.30358471870422,40.66023025512696,42.03623388608297,40.56474655667941
124,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,Kimono_1920x1080x240_24fps_8bit_420,0.2649791023662551,1.3736516666666667,41.13294470310211,41.23930048942566,42.71786874135335,41.34435468117396
125,MobileNVC float32,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0289962459161567,0.1503165388293563,32.213587284088135,34.85234144528707,37.72619686126709,33.23250775138537
126,MobileNVC float32,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0561161873396486,0.2909063151687383,34.07845023473104,36.218412621816,38.4816015402476,34.89633944630623
127,MobileNVC float32,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0936229250859469,0.4853412436455487,35.72923030853271,37.08563752174378,38.764225244522095,36.278155577182766
128,MobileNVC float32,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.1589414406878252,0.8239524285256858,37.45329140027364,38.13731150627136,39.64739184379577,37.81305646896362
129,MobileNVC float32,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.2532527163003882,1.3128620813012124,39.13554000854492,39.015004348754886,40.39330132802328,39.27769321600596
130,MobileNVC float32,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.3943521675964196,2.044321636819839,40.62554291089376,40.04598879814148,41.08934977849324,40.61107450524966
131,SSF-Pred float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0146476184017956,0.07593325379490838,31.228931085268652,35.405172141393024,37.21449931462606,32.499157245953874
132,SSF-Pred float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0223482600568483,0.11585338013470159,32.91139918963115,36.129591353734334,34.82751344045003,33.55318749149641
133,SSF-Pred float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0345222592625456,0.17896339201703643,34.205531056722,36.9674915154775,37.15509333610535,34.91947139898936
134,SSF-Pred float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0571304592381541,0.29616430069059085,35.724840259552,38.13536025683085,38.73978993097941,36.40302396814029
135,SSF-Pred float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0982495344709604,0.5093255866974588,37.31582341194153,38.86620826721192,39.74947590827942,37.81382808089256
136,SSF-Pred float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.1612972997749845,0.8361652020335195,38.74998952547709,39.26600117683411,40.46890786488851,39.02935577432315
137,SSF-Pred float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.2361420085653662,1.2241601724028583,40.000076119105024,40.48579408327738,41.53629412651062,40.252818115552266
138,SSF-Pred float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.4547757659107446,2.3575575704813,41.95329723358154,42.00977295239766,42.88723758061727,42.077099241813016
139,SSF-YUV float32,Pourreza et al. 2023,0.0128,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.015695421595592,0.08136506555154893,30.631840777397155,34.80147676467895,37.19591824213664,31.97355495889982
140,SSF-YUV float32,Pourreza et al. 2023,0.0064,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.024080128975523,0.12483138860911122,31.895301063855488,35.42157661120097,37.77567548751831,33.071132310231526
141,SSF-YUV float32,Pourreza et al. 2023,0.0032,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0385011057447021,0.1995897321805357,33.10981426239014,36.0314105351766,38.01528835296631,34.08819805781047
142,SSF-YUV float32,Pourreza et al. 2023,0.0016,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.063425187417306,0.32879617157131436,34.96299362182617,36.99437195460002,38.78264910380046,35.69437284866969
143,SSF-YUV float32,Pourreza et al. 2023,0.0008,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.1061045253959794,0.5500458596527572,36.7868337949117,37.744374148050944,39.37819442749024,37.23044641812643
144,SSF-YUV float32,Pourreza et al. 2023,0.0004,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.172079226685067,0.8920587111353874,38.28910272916158,38.68946590423584,40.09010489781698,38.56427339712778
145,SSF-YUV float32,Pourreza et al. 2023,0.0002,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.282126907693843,1.4625458894848824,40.06999274889628,39.92701787948609,40.76763331095378,40.139325960477194
146,SSF-YUV float32,Pourreza et al. 2023,0.0001,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.4834296829998493,2.5060994766712184,41.65397238731384,41.516348886489865,42.27820032437642,41.71479794184367
147,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0308986786265432,0.16017874999999995,30.33652914365133,34.687983910242714,36.91604549090068,31.70290053288142
148,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0397554816100823,0.20609241666666664,31.502759647369384,34.92483196258545,36.95483290354411,32.61202784379323
149,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0638391846707819,0.3309423333333334,33.05237313906352,35.72137428919474,37.6374140103658,33.95912839174271
150,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.0968383969907407,0.5020102499999998,34.48259038925171,36.33570675849914,37.87351905504863,35.138096018632254
151,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.1640060442386831,0.850207333333333,36.14667259852092,37.26525888442993,38.689501921335854,36.60434954961141
152,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.3137517361111111,1.626489,38.07621730168661,37.84561619758606,39.3150203704834,38.20224254727364
153,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,hevc_b_yuv,ParkScene_1920x1080x240_24fps_8bit_420,0.5063295074588477,2.6248121666666666,39.42887097994487,38.60870765050253,39.88027892112732,39.38277655641239
154,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0079549805959686,0.041238619409501215,39.69050020641751,43.80783592330085,43.124862644407486,40.63446247577667
155,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0107659810487853,0.05581084575690299,40.45830459064908,44.37666463851929,44.0957944393158,41.402785827716194
156,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0145845866581011,0.07560649723559609,41.20070105128818,45.129070891274345,44.289094871944855,42.07779650886853
157,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0206393093232893,0.10699417953193174,41.77211440934075,45.56431089507209,44.77290439605713,42.62123771839671
158,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0343456995647607,0.17804810654371944,42.34821616278754,46.09489186604818,45.12232547336154,43.16331428951686
159,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0791524650994688,0.4103263790756463,42.88082708252801,46.56832199626498,45.463979456159805,43.6646579934491
160,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0050623922628195,0.026243441490456286,38.42974156803555,40.34116321139865,41.34069053332011,39.03253789411651
161,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0051459446177533,0.02667657689843311,39.83502324422201,43.81782129075792,42.75564628177219,40.69795087973277
162,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0064609236869728,0.033493428393266994,40.36448319753011,44.44090191523234,43.445996628867256,41.259224716160034
163,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0081394363951403,0.04219483827240731,40.70502959357368,45.33987249268426,44.43958433469137,41.75120429860221
164,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0086404822229976,0.04479225984401956,41.03639059596591,44.664423068364464,44.27758693695069,41.895044197638825
165,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0115033815479061,0.059633529944345225,41.81183007028368,45.89028573036194,44.89405496915182,42.70691514015198
166,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0186972048314702,0.09692630984634151,42.36774754524231,46.320794608857895,45.30268245273166,43.22874529163043
167,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.026490142995802,0.13732490129023758,42.69190271695455,46.76129065619575,45.62905030780368,43.567719658215836
168,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.067855975150855,0.3517653751820323,43.26619336340163,47.0850191646152,45.9234062300788,44.07569819688797
169,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0821072257693029,0.4256438583880663,43.300355169508194,47.18015670776367,45.9671885172526,44.118684530258186
170,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.004818937928778,0.024981374222785152,38.51910323566861,42.81513974401686,42.4007359875573,39.54131189319823
171,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0062401774145352,0.03234907971695048,39.56710934638977,44.065444469451904,43.74462909168668,40.651591204934654
172,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0097147413147872,0.050361218975856846,41.092213206821015,45.53217811054654,44.56285889943441,42.08103953136338
173,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0149182939397481,0.07733643578365415,41.76811912324693,45.93641845385233,45.020616928736366,42.69571876525879
174,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0300857410378133,0.15596448154002415,42.59291415744357,46.35890128877428,45.25429243511624,43.396334833569
175,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.040996656468552,0.21252666713297358,42.74461465411716,46.81630211406284,45.622545295291474,43.61331691675716
176,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0980908223945233,0.5085028232932088,43.26089225875007,47.16995602183872,45.84214735031128,44.072182115581306
177,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0189104938271604,0.09803199999999951,38.25201225280762,40.67088460286458,41.487986170450846,38.95886803627014
178,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0193411008230452,0.10026426666666631,38.99062487284343,40.990072580973305,41.165218861897785,39.51238008499146
179,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0231441615226337,0.11997933333333312,39.69571088155111,41.92860178629557,42.22929336547852,40.29152005513509
180,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0286362654320986,0.14845039999999915,40.36629549662272,42.54468353271484,42.70336413065593,40.930727580388385
181,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0395396604938271,0.20497359999999967,40.933961435953776,43.36282107035319,43.47839864095052,41.555623540878294
182,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.0737492541152263,0.38231613333333314,41.55128969828288,43.68369247436524,43.849209264119466,42.10507999102274
183,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC01_1920x1080_30,0.1437625257201646,0.7452649333333333,41.85546290079753,43.683285573323566,43.93599624633789,42.344007403055826
184,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0220901146466429,0.11451515432819677,39.26133526696099,41.78260734346178,43.06770838631524,40.05229091644287
185,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0225479350774548,0.11688849544152569,39.3527082072364,42.286780489815605,43.07519714037577,40.184778359201225
186,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0401759687035034,0.20827222175896162,42.80221915245056,44.67521423763699,45.64213053385416,43.39133246077431
187,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0529731946428202,0.2746130410283799,44.125554932488335,45.90142228868272,47.00442390971713,44.70739697416623
188,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0735289095642252,0.38117386718094337,45.41994812753465,46.97652130656772,48.1172923511929,45.951687802871064
189,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.1006357175453255,0.5216955597549674,46.48051635424296,48.032421588897705,49.15224814414978,47.008470982313156
190,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0112988815785178,0.058573402103036284,37.82078827752007,39.57695076200697,41.09965207841661,38.450166563193
191,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0140585222074555,0.0728793791234493,39.70470778147379,42.26830106311374,42.79660026232401,40.41164350178507
192,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0184149291017092,0.0954629924632605,41.01221050156487,42.96144496070014,44.041684495078194,41.63454905814594
193,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0259500121658978,0.1345248630680142,42.58798805872599,44.62088372972276,45.98275921079848,43.26644641160965
194,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0356997362751927,0.18506743285059896,44.07661649915907,46.02872114711337,46.9818754196167,44.68378694521057
195,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0485517741439657,0.25169239716231817,45.21409800317552,47.07099980778165,48.22235152456496,45.82224241892496
196,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0665592968774338,0.3450433950126168,46.37895992067125,48.26900336477492,49.52159285545349,47.00804446803198
197,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0977116421951602,0.5065371531397104,47.51078648037381,49.426492320166695,50.71141235033671,48.150327944093284
198,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0171230956588664,0.08876612789556342,37.05119172732035,38.6993568473392,37.77292948298984,37.3474295867814
199,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0178016557409945,0.0922837833613155,37.24856935607063,39.55720986260308,39.24518866009183,37.78672683238983
200,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0237673333289826,0.1232098559774458,39.01953472031487,41.32579943868849,42.34066838688321,39.72295951843262
201,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0406894161779847,0.21093393346667272,42.26409416728549,43.43506105740865,44.74097569783529,42.72007521986961
202,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0545164177245977,0.2826131094843145,43.79395980305142,44.75427741474576,46.01667070388794,44.19183836711778
203,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0763783116773184,0.3959451677352186,45.12358742290073,46.115403440263535,47.58522404564752,45.55526900291443
204,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.1014452902600169,0.5258923847079277,46.29607666863336,47.3803125222524,48.61292131741842,46.72121173143387
205,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.1459345306890706,0.7565246070921421,47.24302946196662,48.60593128204346,49.93206723531088,47.74952191114426
206,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0381270318930041,0.19765053333333327,36.81353680928548,39.17461552937826,40.38837766011556,37.55552675565084
207,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0430883487654321,0.22337,38.058681411743166,40.13092623392741,41.31642690022787,38.72493020057678
208,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.0662686213991769,0.34353653333333306,41.3082706451416,42.55512575785319,43.76034255981445,41.770636523564654
209,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.090091640946502,0.46703506666666644,41.87161285400391,43.84098116556803,45.04283912658691,42.5141871770223
210,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC02_1920x1080_30,0.1318279835390946,0.6833962666666665,42.67327428181966,44.42321172078451,45.81817494710287,43.28512904485066
211,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0141529346777436,0.07336881336942283,36.03447641266717,37.18843592537774,43.21792236963908,37.07665209637748
212,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0147863873312922,0.07665263192541877,36.19098289807638,37.683326694700455,42.94240058792962,37.22145308388604
213,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0242824389845029,0.12588016369566302,37.760113424725006,39.038426319758095,45.00558461083306,38.82558643486765
214,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0372162756328988,0.1929291728809474,39.40513353877597,40.02107206980387,45.2180553012424,40.20874107546277
215,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0580962312459531,0.3011708627790209,40.8338549402025,41.14272480540805,46.60246215926277,41.593539575735726
216,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0949756557949715,0.4923537996411322,42.6080003314548,42.38356690936618,47.7501388390859,43.22271346714761
217,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.141834521252248,0.7352701581716535,43.86196732521057,43.36569786071777,48.61763236257765,44.394391771819855
218,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0074799533273714,0.03877607804909334,35.346890184614395,37.23855235841539,40.59927545653449,36.23989611532953
219,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0088906351981374,0.046089052867144285,37.41138399971856,39.64441307385763,42.95844388008118,38.383895119031266
220,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0186466653022863,0.09666431292705219,39.83651667171054,41.52686055501302,46.66448436843024,40.90130561921331
221,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0284142958246068,0.14729970955476165,41.267424715889824,42.52560925483704,47.86306436856588,42.24915273984273
222,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0444207743017209,0.23027729398012114,42.47598107655843,42.93830596076118,48.95178455776639,43.34324712223477
223,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0637862044645266,0.3306676839441059,43.51082812415229,43.97685355610318,50.03288046518961,44.384337845775825
224,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.1176310228183865,0.6097992222905156,45.00067557228936,45.370071305169,50.98301574918959,45.79464256101184
225,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0084106772620644,0.04360095092654184,34.56743295987447,37.56705986128913,43.607140355639984,36.07234974702199
226,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0117160564501925,0.060736036637797926,36.09292568100823,38.53617411189609,44.73748326301575,37.47890143262015
227,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0176558070622074,0.09152770381048315,37.60686543252733,39.61425897810194,45.96797317928738,38.90292809406916
228,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0242768022063602,0.12585094263777127,39.205425368414986,40.848304218716095,46.88723805215624,40.37101181017029
229,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0379142612671583,0.19654753040894862,40.89052430788676,41.81155096160041,47.93721063931783,41.886488431029846
230,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0581828816017756,0.3016200582236047,42.16498404079013,42.73887292544047,48.90155079629686,43.07879099580977
231,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0896647622964034,0.46482212774455517,43.49850373797946,43.96273544099596,49.65848763783773,44.326530688338806
232,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.1461613782060643,0.7577005846202374,44.57409167289734,45.02121980985006,50.13652035925124,45.32528627581066
233,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.1712693885072237,0.8878605100214477,44.58801142374674,44.996082385381065,50.13361427519057,45.33222065038151
234,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0232596450617283,0.1205779999999995,34.40958572387695,36.71229532877605,41.3107261912028,35.56006698290507
235,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.026547299382716,0.13762119999999975,35.638722025553385,37.184489720662434,41.31721125284831,36.54175414085388
236,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0360319958847736,0.18678986666666636,36.94433939615885,38.134192911783856,42.59567042032877,37.79948746363322
237,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0512513374485596,0.265686933333333,38.41665214538574,39.06158020019532,43.10807942708333,39.083696562449134
238,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.0741116769547325,0.3841949333333333,39.6070942179362,39.91591069539388,44.07613838195801,40.20432679812114
239,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.1380377572016461,0.7155877333333333,41.36698310852051,40.84744255065918,44.70387540181478,41.71915207544963
240,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC03_1920x1080_30,0.2277360596707818,1.1805837333333329,42.451824035644535,41.63442957560221,45.15538029988607,42.68759426116944
241,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0805300863770147,0.4174679677784442,33.60917415883806,39.6402391327752,43.422647661632965,35.589741468429565
242,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0815860117501061,0.42294188491254997,33.62421543068356,39.96556515163846,43.47746650377909,35.648540529939865
243,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1316773391897893,0.6826153263598678,35.22834369871352,40.39066674974229,44.39725136756897,37.01974753869905
244,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1948609406180265,1.0101591161638495,36.9412028392156,41.127591609954834,44.92592030101352,38.462591118282745
245,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.2803900222966654,1.4535418755859133,38.68608519766066,41.71623794237773,45.71985652711656,39.94407570693228
246,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.3893743133068912,2.018516440182924,40.3978496392568,42.40012868245443,46.25522165828281,41.380306022034745
247,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.5202330656142699,2.696888212144375,42.12509685092502,43.17981089486016,46.92309051089816,42.85668531391356
248,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0348210019615685,0.1805120741687711,31.9056073029836,38.23224004109701,41.9465807278951,33.95155807336172
249,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0366636694719394,0.19006446254253384,32.00616761048635,39.58581505881416,43.32581896252103,34.36857996053166
250,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0613063522679213,0.317812130156904,33.45326911078559,39.96138906478882,44.25149769253201,35.6165626777543
251,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0998196930417584,0.5174652887284755,35.04750507407718,40.43181535932753,45.01583931181166,36.96658563945028
252,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1536896919521192,0.796727363079786,36.7496104505327,40.82527115609911,45.54687722524008,38.358726385566925
253,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.2189448771791325,1.135010243296623,38.4117271900177,41.43836071756151,46.13148993915982,39.75502672460344
254,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.3149251426156196,1.6325719393193718,40.25499486923218,42.06724251641168,46.76285174157884,41.29500793417295
255,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.427761716561185,2.217516738653183,41.939574268129135,42.79843407207065,47.39852990044488,42.72930119766129
256,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.5847839251574543,3.031519868016243,43.91719232665168,43.852966494030426,48.17176296975877,44.44098542796242
257,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0397487522051152,0.2060575314313172,32.02171499199338,36.81293386883206,36.39342651102278,33.16708129147689
258,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0405960814031358,0.210450085993856,32.15093820624881,38.467159801059296,41.24245238304138,34.07690517769919
259,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0696843791908274,0.3612438217252492,33.68117427825928,39.15829107496474,43.13336451848348,35.54733765787548
260,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1038684480202694,0.5384540345370766,35.12716930442386,39.67502620485094,42.93103726704916,36.671134912305405
261,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1572931778306762,0.8154078338742254,36.75894774330987,40.416950172848175,44.65344389279684,38.20301006568803
262,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.2338236628048536,1.212141867980361,38.67616581916809,41.03726124763489,45.4308434592353,39.81563745273484
263,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.3337527251698904,1.7301741272807118,40.53466741243998,41.77554737197028,46.342423862881134,41.415746963686416
264,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.4536038931562668,2.3514825821220873,42.353828801049126,42.74168454276191,47.20361651314629,43.00853423277537
265,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.6017561443150043,3.1195038521289824,43.93165755271912,43.47920306523641,47.77992820739746,44.356134573618576
266,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0678081790123456,0.35151759999999965,32.41622760772705,37.94814679463705,40.99076876322428,34.179535150527954
267,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.0905721965020576,0.4695262666666666,33.41297932942708,38.40783566792806,41.556274286905925,35.05524824142456
268,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.1427329475308642,0.7399276000000001,34.99401414235433,39.42800992329915,42.72485148111979,36.51461828231812
269,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.2067675668724279,1.0718830666666663,36.6272865041097,39.98115364074707,43.172798538208006,37.86470890045166
270,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.2990574074074074,1.5503135999999997,38.08726582845052,40.69900891621908,44.08629300435384,39.163612111409506
271,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.4350916152263375,2.2555149333333335,39.52631093343099,41.31195386250814,44.64567220052084,40.38943645795187
272,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC04_1920x1080_30,0.5908893004115227,3.0631701333333337,39.82591756184896,41.69722724914551,44.72160497029623,40.67179219881693
273,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0468468242480109,0.2428539369016885,33.82869628270467,37.63977896372477,36.90820404688517,34.69002008835474
274,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0493383977251748,0.25577025380730617,34.089428488413496,38.11668621699015,37.13681907653809,34.97375952800115
275,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0694462984179457,0.36000961099863044,35.31966530481974,39.208659426371256,38.68326021830241,36.22623893419901
276,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0971085585653781,0.50341076760292,36.64171784718831,40.234226894378665,39.86320867538452,37.493467831611625
277,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1436362023775776,0.7446100731253622,37.64151954650879,41.07636070251465,41.10463517506917,38.50376414457957
278,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.2253959892938534,1.168452808499336,38.62950836817424,41.79949178695679,42.17288538614909,39.46867842276892
279,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.3887438890834649,2.015248321008682,39.60651302337647,42.4016729036967,43.04281781514486,40.38544610738755
280,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0203449727967381,0.1054683389782903,32.58298649787903,36.83810145060222,36.04822295506795,33.54803042411804
281,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0289774530877669,0.15021911680698363,34.06185280481974,38.19111181894938,37.51684452692668,35.00988414684931
282,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0414483115077018,0.2148680468559261,35.1727401415507,38.84116633733114,38.50122858683268,36.047354471683505
283,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0639580653359492,0.3315586107015606,36.425876712799074,40.39412784576416,40.39515527089437,37.41806792418162
284,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0986881865809361,0.5115995592355728,37.524235534667966,41.344695790608725,41.778462664286295,38.53357145786285
285,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.14557295696189,0.7546502088904377,38.27424065272013,42.04682394663493,42.80770947138468,39.312497166792554
286,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.2324100062251091,1.2048134722709656,39.1619743347168,42.6447377204895,43.79229968388875,40.176110426584884
287,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.4867299718161424,2.5232081738948824,40.43594497044881,43.39884748458862,44.78886289596558,41.350422525405875
288,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0313889945081124,0.1627205475300547,32.04128551483154,33.56251443227132,30.79591457049052,32.07576776146889
289,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0322063160128891,0.16695754221081707,32.13919711112976,34.76915057500204,32.28971403439839,32.48675590952237
290,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0467596576704333,0.24240206536352626,33.573700475692746,36.23033332824707,35.92123918533325,34.1992219209671
291,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0669147710936764,0.34688617334961847,35.006322701772056,37.81604131062826,36.23374296824137,35.51096506118775
292,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0932204820215702,0.4832549787998199,36.18999973932902,38.591229597727455,38.85400206247966,36.823153762022656
293,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1306803287938237,0.6774468244671822,37.276377042134605,39.10523700714111,39.949209976196286,37.83908865451813
294,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1337100702027479,0.6931530039310451,37.27656625111898,39.44935121536255,40.18700803120931,37.911969594160716
295,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1971134107559919,1.021835921359062,38.22972405751546,40.532441488901775,41.48189668655395,38.92408531506857
296,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.313063228999575,1.6229197791337966,39.24542150497437,41.51468346913656,42.59944915771485,39.948332707087204
297,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.6273025207221508,3.2519362674236296,40.47809610366821,42.05580898920695,43.74270022710164,41.083385729789725
298,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0551923148148148,0.2861169599999999,32.01560768127442,35.72245700073242,35.20516751098633,32.87765882492066
299,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0698556481481481,0.36213167999999973,33.28845957946778,37.11254397583008,36.500811096191406,34.16801406860352
300,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.0947136111111111,0.49099535999999994,34.60953500366211,38.365817932128905,37.92195861816406,35.493123321533204
301,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1273695679012345,0.6602838399999996,35.88375604248047,39.21212252807617,39.11871542358399,36.704171775817876
302,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.1841674382716049,0.9547239999999998,36.78286639404297,40.01578271484375,40.2854951171875,37.62480952453613
303,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.2960565432098765,1.5347571199999996,37.66885104370117,40.59272048950195,41.26304559326172,38.483609043121334
304,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC05_1920x1080_25,0.5014437654320988,2.59948448,38.22033749389649,40.957689453125,41.89276626586914,39.02156008529663
305,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0080283659975975,0.04161904933154544,33.31329444249471,36.65775626500447,39.52465375264486,34.507772084077196
306,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0125125411897897,0.0648650135278698,33.47327359517416,36.986507924397785,39.82248506546021,34.70607932011287
307,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.2857921862353881,1.481546693444252,34.85835727055868,37.22277816136678,39.92309497197469,35.78700209458669
308,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.5592995387812455,2.8994088090419767,36.07810192108154,37.35717376073202,40.04719413121541,36.734122427304584
309,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.8758024275302887,4.540159784317017,37.42644182840983,37.47289237976074,40.10398686726888,37.76694127718608
310,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.004873487308699,0.025264158208295612,33.13411515553792,36.60831435521444,38.83940893809001,34.2815517783165
311,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0054074591510773,0.028032268239184727,33.39029804865519,37.078121948242185,39.64397846857707,34.6329860885938
312,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0068842874393643,0.035688146085664535,33.480708853403726,37.15883626937866,39.637189070383705,34.710034807523094
313,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0086560610429539,0.04487302044667302,33.51618725458781,37.23033494949341,39.71096754074097,34.75480325222016
314,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0142555261069598,0.0739006473384796,33.580470403035484,37.25095780690511,39.86568231582642,34.824932817618055
315,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0228840677261662,0.11863100709244558,33.62291564941406,37.3001612663269,39.91089191436768,34.86856838464737
316,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0577237634143481,0.29923998953998054,33.793798033396406,37.332062276204425,39.93622538248698,35.00388448238373
317,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.2061278164386749,1.0685666004180907,34.52877578735352,37.374426651000974,40.08137896855672,35.57855754295986
318,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.5726590623458226,2.9686645792007447,36.35587514241536,37.488017845153806,40.150755882263184,36.97175307273864
319,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC06_1920x1080_25,1.083877353866895,5.618820202445984,38.737604745229085,37.6011643409729,40.24686727523804,38.784207510948185
320,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0052549247513525,0.027241529911011364,32.99349145889282,35.83141988118489,38.29489498138428,34.01090795199076
321,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0069178453413769,0.035862110249697855,33.215964762369794,36.676198387146,39.31473471323649,34.41084020932516
322,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0076144112584491,0.03947310796380013,33.23877719243367,36.92016067504883,39.45294167200724,34.475720687707266
323,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0148920654552057,0.07720046731978635,33.53328663508098,37.15446739196777,39.38973236083984,34.71798994541169
324,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0361661035567522,0.1874850808382034,33.7175474802653,37.27075592676798,39.68829364776612,34.90804180701574
325,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.7445530136426289,3.859762822723389,37.28985548019409,37.493683687845866,40.09846579233805,37.66641029516856
326,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC06_1920x1080_25,1.1373874833186468,5.896216713523865,39.07052497863769,37.68517929712932,40.24434947967529,39.04408483107885
327,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0188774382716049,0.0978606399999998,33.10747692871094,36.22177960205078,38.0506442565918,34.11466067886353
328,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0246086728395061,0.1275713599999996,33.24594723510742,36.449498138427735,38.989032897949215,34.36427680587769
329,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.0425575,0.22061808,33.44489926147461,36.549581970214845,39.00646875,34.528180786132815
330,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.1636872222222222,0.84855456,33.9545698852539,36.65249554443359,39.284677337646485,34.958074024200435
331,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.6006025,3.1135233600000003,35.74774771118164,36.9371369934082,39.553768341064455,36.37217395019532
332,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC06_1920x1080_25,0.9325067901234568,4.8341152,36.97928741455078,37.06673336791992,39.54910388183594,37.31144521713257
333,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0235126571108897,0.1218896144628522,35.068284034729004,38.9258783976237,37.58766212463379,35.86540559132894
334,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0245678689175595,0.12735983246862845,35.190981483459474,39.17591692606608,37.56971988677979,35.98644071420034
335,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0365700469662745,0.18957912347316702,35.98249142964681,39.73868843714396,38.36214418411255,36.74947264989217
336,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0601695584754149,0.3119189911365508,36.92233034769694,40.24389057159424,39.159974575042725,37.61723090410233
337,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.100403417708973,0.520491317403316,37.68824631373088,40.651706822713216,39.98636484146118,38.34594369331996
338,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.2059926773111025,1.0678660391807553,38.60084997812907,40.99440196355184,40.67556190490723,39.15938296715419
339,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.4087558716535568,2.1189904386520384,39.7860063234965,41.32181021372477,41.51657619476318,40.19430304368336
340,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0120405145843202,0.062418027605115924,33.885042635599774,38.4830304145813,36.9665719350179,34.84498227039973
341,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0167421712229649,0.08679141561985006,34.92323223749796,39.422590764363605,37.66997998555501,35.8289955218633
342,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0251299070039143,0.1302734379082917,35.732343928019205,39.70169801712037,38.08226903279623,36.52225382725398
343,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0414370365751286,0.21480959760546667,36.61185382207235,40.27693179448445,38.97654504776001,37.36557497183482
344,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0675138300595184,0.3499916950285434,37.41691589355469,40.784763145446775,39.81582988103231,38.1377610484759
345,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.1207417879874507,0.6259254289269444,38.1513697942098,41.13866802851359,40.66787897745768,38.83934572140376
346,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.224987423295776,1.1663348023653026,38.96487264633178,41.38605915705363,41.32731987635295,39.562826863924656
347,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.5161965300639471,2.6759628118515013,40.621841780344646,41.76260528564453,42.31430978775025,40.97599571943283
348,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0131143109096835,0.06798458775579926,33.605278142293294,37.10396954218547,35.62539450327555,34.2951291124026
349,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0141367379808798,0.07328484969288088,33.74892199834188,37.92614612579346,36.93335695266724,34.669129383564
350,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0192314099365224,0.09969562911093212,34.70317983627319,38.38292837142944,37.28309799830119,35.48563817342122
351,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0316127160253624,0.16388031987547869,35.65756285985311,39.53918806711832,37.93228549957276,36.42710634072622
352,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0440668294827143,0.22844244403839092,36.45624345143636,39.925162601470944,38.35382585525512,37.12705614566803
353,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0708714825411637,0.3673977654933926,37.27795375188192,40.23252789179484,39.05496543248494,37.869401979446415
354,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.1219715890164176,0.6323007174611088,38.00854218800863,40.70537001291911,39.971099344889325,38.59096531073253
355,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.2699350985387961,1.399343550825119,39.13270746866862,41.08821652730306,40.98745730717977,39.60898983081182
356,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.6124999058743318,3.175199512052536,41.03568824132284,41.64271907806396,42.15622599919637,41.25163431564967
357,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0329175308641975,0.17064447999999982,33.76971453857422,37.67692416381836,36.79758938598633,34.636600097656256
358,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0373459567901234,0.19360143999999965,34.58975665283203,37.968397644042966,36.9932682800293,35.31252573013306
359,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.0498994444444444,0.2586787199999998,35.49053039550781,38.87538607788086,37.80234417724609,36.20261407852173
360,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.071489537037037,0.3706017599999999,36.35496365356445,39.2098720703125,38.5293978881836,36.983631484985345
361,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.1112460802469135,0.5766996799999996,37.10813787841797,39.74617565917968,39.41830856323242,37.72666393661499
362,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.2338594753086419,1.2123275199999997,38.0559407043457,40.01437783813476,40.14969271850586,38.56246434783935
363,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC07_1920x1080_25,0.4634825,2.4026932800000003,39.063193389892575,40.26897088623047,40.82817404174805,39.43453815841675
364,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0132349302216122,0.06860987826883765,37.05773379007975,40.28957773844401,41.738180828094485,38.046770163377126
365,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0137799570608573,0.07143529740348424,37.288239828745525,40.51866203943889,41.481147575378415,38.216156073411305
366,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0204790895183881,0.1061636000633239,38.30243921279907,41.00130011240641,42.8159673055013,39.20398783683777
367,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0323248044898112,0.16757178647518126,39.58967024485271,41.378554026285805,43.523393090566,40.30499607324601
368,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0481410727836191,0.24956332131028142,40.41452608108521,41.72285766601563,44.45267810821533,41.08283653259277
369,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0809881549018124,0.4198425950109954,41.16052366892497,41.91925868988037,45.13219213485718,41.75182410478592
370,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.1476459193353851,0.7653964458346364,41.78408625920613,42.08196935653687,45.7387578646342,42.31565559705098
371,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0072304632980376,0.037482721737026915,36.218336550394696,39.07521979014079,40.7238226890564,37.138632722695675
372,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0091099855916885,0.04722616530731319,37.64191595713297,40.20411348342896,42.30993499755859,38.54569302797317
373,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0184525458918263,0.09565799790322756,39.307529576619466,41.237856260935466,43.84145631790161,40.115561254819234
374,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.030113453262796,0.15610814171433443,40.29254134496053,41.669875939687095,44.686731878916426,41.013981986045835
375,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0491369139713545,0.25472576202750175,40.956233215332034,41.9342147509257,45.39871644973755,41.63379131158193
376,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0792136499968667,0.410643561583757,41.50016352335612,42.17098697026571,46.00188633600871,42.146731805801394
377,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.1742040456583102,0.9030737726926802,42.238272221883136,42.39004955291748,46.808787218729655,42.82855876286825
378,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0083087007631547,0.04307230475619396,35.49467668533325,39.23551708857219,38.86627855300903,36.38373196919759
379,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0116431881401998,0.06035828731879577,36.64369592666626,39.93458884557088,40.79561395645142,37.574047295252484
380,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0178849454425896,0.09271555717438448,37.83632542292277,40.56297070185344,41.78046855926514,38.670173974831904
381,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0242910968915869,0.12592504628598647,38.89904696146648,40.95695419311524,42.80332841873169,39.644320547580726
382,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0378525386253992,0.19622756023406945,39.87541001637776,41.32286469141642,43.65854043960572,40.52923315366108
383,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0593436893541365,0.3076376856118436,40.66919565200806,41.65419778823853,44.46165924072265,41.266378867626194
384,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0990113016217947,0.5132745876073838,41.40796995162964,41.95588518778483,45.48469899495443,41.986050486564636
385,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.233167186503609,1.208738694834709,42.32959353129069,42.31269013086955,46.51955982844035,42.85122639338175
386,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0230403703703703,0.11944127999999964,35.38708294677734,38.79509564208984,40.20934191894531,36.4158669052124
387,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0254302777777777,0.13183055999999962,36.39211276245117,39.11724380493164,40.12390850830078,37.19922861099243
388,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0350935185185185,0.18192479999999994,37.51586325073242,39.91739804077149,41.58597775268554,38.32481941223145
389,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0463115432098765,0.24007903999999977,38.63355999755859,40.02136093139649,42.14409057617188,39.24585143661499
390,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.0675026234567901,0.34993359999999984,39.47561157226563,40.683024841308594,43.23232952880859,40.09612797546387
391,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.1220685185185185,0.6328031999999999,40.21890380859375,40.82081051635742,43.77172314453125,40.7382445640564
392,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC08_1920x1080_25,0.225337037037037,1.1681471999999997,40.66396337890625,40.85735748291015,43.976986236572266,41.10226549911499
393,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0712443826099236,0.369330879449844,31.53459289868673,33.56643063227336,33.62195224761963,32.04949253400167
394,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.071512287016958,0.37071969589591025,31.601636981964116,33.950041421254475,33.68846794764201,32.15604140758515
395,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1085003747915228,0.5624659429192542,33.37753597895304,35.61608781814575,35.69475425084432,33.947007242838545
396,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1706439809252818,0.8846183971166607,35.2154559135437,37.15210275650024,37.24336036046346,35.711024824778235
397,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.267521059513092,1.3868291725158692,36.7937105178833,38.48780743281046,38.73579374949137,37.248233036200205
398,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.4201007125278314,2.177802093744278,38.2521251042684,39.57257649103801,40.0650245030721,38.64379395246506
399,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.6418396184841791,3.327296582221985,39.816863473256426,40.65274012883504,41.27784716288249,40.10397101640701
400,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0332142323333149,0.17218258041590445,29.795836385091143,33.5389058748881,32.94449707667033,30.657302657763157
401,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0477744080126285,0.24766253113746614,31.4656391620636,34.0507804552714,33.74725443522136,32.0739837328593
402,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0700324427336454,0.3630481831312177,33.06470384597778,35.821934413909915,35.62765900293986,33.72972706158956
403,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1116976348683238,0.5790405391573906,34.76017999649048,36.78752991358439,37.1482284228007,35.312104789416
404,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1774274026354154,0.9197836552619935,36.2840142250061,38.49870948791504,38.58214406967163,36.848117363452914
405,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.3076603145649035,1.5949110707044598,37.99731801350912,40.03095477422078,40.81575632095337,38.60382739702861
406,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.4997535109519958,2.5907222007751467,39.58393802642822,41.22476177215576,42.07592207590739,40.10053900082906
407,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.799184828499953,4.142974150943756,41.48737735748291,42.61075658798218,43.520272509257,41.88191165526708
408,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0312529849354177,0.16201547390520535,28.67617130279541,31.70814407666524,30.268761523564656,29.254241677125293
409,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0490690415414671,0.25437391135096543,30.724149084091188,33.52834493319194,33.44455835024516,31.41472472349803
410,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.071857461053878,0.3725090781033035,32.195997428894046,35.13521671295166,34.49076805114746,32.850246167182924
411,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1070522336289286,0.5549587791323659,34.06313422520955,36.48463160196941,36.60638227462768,34.6837274034818
412,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1782211113721132,0.9238982413530348,36.11141576766968,37.61965573628744,38.15884968439738,36.55587500333786
413,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.2605667877942323,1.3507782279253002,37.28798322677612,38.8114577293396,39.43455375035604,37.74673885504404
414,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.4942317808667819,2.5620975520133973,39.42654838562012,40.210301621754965,40.81582508087158,39.698177127043415
415,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.8428519979119301,4.369344757175446,41.39791968663533,41.79032780329386,42.64958833058675,41.60342928171158
416,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0549562345679012,0.2848931199999998,28.72840365600586,32.89336557006836,32.79232968139648,29.757014648437497
417,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.0722859567901234,0.37473039999999974,30.194045989990236,33.668285766601564,33.53634463500977,31.046113292694095
418,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1077004320987654,0.5583190399999999,32.07336392211914,35.06355685424805,35.24003775024414,32.842972267150884
419,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.1507540740740741,0.7815091200000001,33.725187622070315,35.97092263793945,36.3927864074707,34.339354347229005
420,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.2242651234567901,1.1625903999999998,35.11351950073242,37.06382955932617,37.76669781494141,35.68895554733277
421,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.4586830864197531,2.37781312,37.36070983886719,38.23834378051758,39.12624923706055,37.69110650634766
422,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC09_1920x1080_25,0.7050832716049383,3.65515168,38.451705444335936,38.7087057800293,39.83548751831054,38.656803245544424
423,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0942841701519986,0.48876913806796074,32.342512130737305,36.397107892566254,38.61617496278551,33.63354445497195
424,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0968065419130855,0.5018451132774352,32.49785428576999,36.55161261558533,38.672711504830254,33.77643122937944
425,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1341130144169761,0.6952418667376041,34.28924475775825,37.880921019448174,39.91266102261014,35.44113132357597
426,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1843569452563921,0.9557064042091366,36.14246821403504,38.9886965751648,41.1017566786872,37.11815781725778
427,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.2535404031061464,1.3143534497022629,37.74413363138834,40.03954246309068,42.37228857146369,38.60957910286055
428,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.3607106332977612,1.8699239230155942,39.410060220294525,41.10835737652249,43.57037014431424,40.142386105325485
429,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.513309300566713,2.6609954141378402,41.04961919784546,42.22477184401618,44.52122584978739,41.63046411010954
430,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0441371558182355,0.22880701576173282,31.471873535050285,35.72290547688802,37.4474790626102,32.75020321872499
431,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0540931424022548,0.2804188502132889,33.28914075427585,37.198587285147774,39.95257178942362,34.61075045002831
432,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0707796300864881,0.36692160236835436,34.811981995900474,37.21206879615784,40.04124848047892,35.76565115650495
433,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1051531058425704,0.5451137006878849,36.28739309310913,38.794500297970245,41.68803694513109,37.27586197521951
434,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1590900067239999,0.8247225948572154,37.95704905192057,40.39143832524618,43.6913087632921,38.97813017500771
435,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.2383825061842799,1.235774912059307,39.37374072604709,41.7055725256602,44.842548025978935,40.34882061349021
436,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.352430852337016,1.8270015385150908,40.97513741917081,42.885028468237984,46.00465607643128,41.84256363246176
437,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.524435445252392,2.7186733481884002,42.86067303021749,44.30523419380188,47.105223178863525,43.57181194424629
438,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0705885071462641,0.3659308210462331,30.43223974439833,34.06848027971056,35.203734424379135,31.48320664630996
439,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.0956241723874376,0.4957157096564765,32.37654231654273,35.99564448992411,38.80141671498617,33.632039388020836
440,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1279010507278144,0.6630390469729899,34.192272901535034,36.731643226411606,38.63979930347867,35.06563499238756
441,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1739411137791143,0.9017107338309285,35.88517064518399,38.12062560187446,41.41356812583076,36.85565219985114
442,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.2380411154073145,1.2340051422715184,37.52895175086128,39.09295733769735,42.21098717053732,38.30970687667529
443,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.3363712291336722,1.7437484518289565,39.154996951421104,40.14916923311021,43.58225462171767,39.83267569541931
444,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.4733595084398985,2.4538956917524337,40.8327530225118,41.36786998642816,44.318092346191406,41.335310058461296
445,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.6785249863233831,3.517473529100418,42.38942625787523,42.69520523813036,46.04884849654304,42.88507641024059
446,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.1129278806584362,0.5854181333333333,29.31455490112305,34.9820746866862,37.052152735392255,30.99019460360209
447,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.129489403292181,0.6712730666666662,29.92710651397705,35.6603737894694,38.0788291422526,31.662730251948037
448,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.2301372170781893,1.1930313333333333,33.37170227050781,38.1427237701416,40.28973403930664,34.83283392906189
449,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC10_1920x1080_30,0.475414146090535,2.4645469333333336,33.05058367411296,40.13311744689941,42.36278302510579,35.09992531458537
450,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0268523361171699,0.13920251043140877,37.39833458264669,44.22228964169821,44.636698219511246,39.1561244196362
451,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.027207461082273,0.14104347825050323,37.48526098993089,44.99208826488919,44.637512604395546,39.317645851108765
452,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.053791712801386,0.27885623916238506,40.99299070570204,47.334073861440025,47.07213009728326,42.54551852411694
453,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0755595340290003,0.3917006244063375,42.53264345063104,48.41540108786689,48.31925659709506,43.99131479859352
454,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1083085383288562,0.5614714626967905,44.04048464033339,49.258135345247055,49.21005617247688,45.33888741996554
455,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1520390628009206,0.7881705015599725,45.46261599328783,50.12588458591037,50.047703689999054,46.618660529454544
456,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0119422134788086,0.06190843467414378,36.18507923020257,41.930465804206,42.36788312594096,37.676103038920296
457,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.015835374697215,0.08209058243036256,37.900666660732696,44.78726151254442,43.861651764975655,39.50661415523953
458,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0219689181087435,0.11388687147572632,39.16960406303406,45.51320250829061,45.24080334769355,40.72145377927356
459,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0328571120690968,0.17033126896619777,40.81299000316196,47.31650206777785,47.31832488377889,42.439095871316056
460,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0508406123068804,0.263557734198868,42.52350155512492,48.89046091503568,48.31631575690376,44.04347325033612
461,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0755572874461197,0.3916889781206845,43.98467559284634,49.82845200432672,49.52613623936971,45.4078302250968
462,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1076911972680439,0.5582711666375396,45.3973224957784,50.80221072832743,50.465197033352325,46.70641784204378
463,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1624048782719506,0.841906888961792,46.93497437900968,51.715280559327866,51.36420379744636,48.08616632885404
464,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0210765471694887,0.1092608205266294,35.195655822753906,40.70851771036784,38.28040692541335,36.27035744653808
465,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0216263138443335,0.11211081096902485,35.324425299962364,42.2044263680776,41.01250065697564,36.895434853103424
466,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0310348778083506,0.16088480655848952,37.08509182929993,43.51969981193543,43.77050434218513,38.72509439124001
467,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0441810182269869,0.22903439848870005,38.69655860794915,45.03087011973063,44.061837355295815,40.15900739034017
468,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0617577255600028,0.3201520493030545,40.39155141512553,46.525030030144585,46.41256878111098,41.91086341275109
469,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0870643383305933,0.45134152990579557,42.0215921137068,47.60954467455546,47.599698623021446,43.41734949747721
470,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1232786068899764,0.6390762981176377,43.60296071900262,48.85759401321411,48.88239802254571,44.91971954372194
471,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1685020063693324,0.8735144010186192,45.12676167488098,49.7546304596795,49.7422944439782,46.28218686911795
472,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.2387119095979465,1.2374825393557547,46.39147414101495,50.81776004367404,50.7767768436008,47.49292271667058
473,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0441393261316872,0.22881826666666646,35.37017514546712,40.89646532694498,41.3858465830485,36.81292034784952
474,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0517252314814814,0.2681435999999996,36.57527857462565,41.84826054890951,42.40538330078125,37.96316441218058
475,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0680368055555555,0.3527027999999997,38.00865392049154,43.56953231811524,43.66117065429688,39.41032831192017
476,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.0865897376543209,0.44888119999999965,39.78855308532715,44.2786100769043,44.61172073364258,40.95270616531372
477,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1225731995884773,0.6354194666666664,40.5926885732015,45.22567128499349,45.66318379720053,41.805623315175374
478,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC11_1920x1080_30,0.1832997170781893,0.9502257333333334,41.56432123819987,45.54662981669108,46.29562067667644,42.65352224032084
479,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0200700327146074,0.10404304959252475,33.869076834784615,39.13311303986443,41.168026288350426,35.43945004211532
480,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0219468297436833,0.11377236539125421,34.21466191609701,39.64843821525574,41.31203579902649,35.78105568885803
481,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0329066199224649,0.17058791767805803,35.49846132596334,40.163507276111176,42.52123588985867,36.959438890218735
482,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0576282082022064,0.298744631320238,37.43573588795133,41.28720818625556,43.06738956769308,38.62112663520708
483,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0895020616913421,0.4639786878079174,38.94424679544237,41.96626408894857,44.06829184956021,39.96250458889537
484,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.1448005304361383,0.750645949780941,40.78226168950399,43.135314332114326,45.06854112943014,41.612178199821045
485,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.2202373408815927,1.1417103751301765,42.58689024713304,43.99834836853875,45.92310643196106,43.180349535412255
486,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0107439197858588,0.05569648016989201,32.46400119198693,37.78400913874308,38.625082943174576,33.899137404229904
487,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0145123089864177,0.07523180978558935,34.10639652940962,39.4825722111596,40.97172207302518,35.636584182580314
488,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0221288460694874,0.11471593802422267,35.694365210003326,40.500417391459145,42.014497465557525,37.08513826462958
489,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0471672800356625,0.24451517970487438,37.317233588960434,41.85239542855157,43.99055827988519,38.71829440527492
490,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0934963506749934,0.4846850818991658,40.59442477756076,42.79638637436761,44.907924784554375,41.40885747803582
491,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.1712810865913828,0.8879211528897284,42.37864483727349,44.70125510957506,46.7986847559611,43.22147611114714
492,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.233498927930163,1.210458442389965,43.79229580031501,44.650025341245865,46.658238093058266,44.25775477952428
493,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.2716816095117893,1.408397463709116,44.21487392319573,45.64266636636522,47.66817699538337,44.82501086261537
494,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0089414344369692,0.04635239612124833,32.05568599700928,38.92231882943047,39.16437043084039,33.80260065529082
495,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0134294741017381,0.0696183937434103,33.56627784834968,39.62045738432143,41.48915825949775,35.31341034173966
496,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0304569672249878,0.15788891809433675,36.27388495869107,40.60638986693488,41.33678036265903,37.448309997717544
497,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0528255933378305,0.27384787586331333,38.08648716078864,42.04020934634738,42.69997342427572,39.157388216919365
498,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0729662645866887,0.3782571156173942,38.65096685621474,42.72021736039056,44.78340042961968,39.92617736591233
499,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.1138250328238225,0.5900689701586959,40.345749881532456,43.49877754847208,45.69470138019986,41.40849727723334
500,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.17011565161455,0.8818795379698273,42.07488412327237,44.34591931766934,46.35022743542989,42.89318143659168
501,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.248568466761046,1.2885789316892624,43.33552278412713,45.22997506459554,46.81692989667257,44.00750520825385
502,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0251849022633744,0.1305585333333329,32.16776151021322,37.18623870849609,39.0289697265625,33.65272218704224
503,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0287366769547324,0.14897093333333278,33.28369842529297,37.793328272501626,39.28567866007487,34.59764968554179
504,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.039295061728395,0.20370559999999968,34.6681931813558,38.6223139444987,40.71754033406575,35.918626670837405
505,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0553367026748971,0.28686546666666657,36.04713010152181,39.18333508809408,41.07763013203939,37.06796822865804
506,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.0827793467078189,0.4291281333333332,37.45905850728353,39.79313280741373,42.026755752563474,38.3217799504598
507,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.1671626028806584,0.866570933333333,39.56505345662435,40.53849650065104,42.6507691192627,40.072448294957475
508,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC12_1920x1080_30,0.2891054783950617,1.4987227999999997,41.197201360066735,40.80104993184408,42.87253191630045,41.357098751068115
509,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0337576846682673,0.17499983732029767,29.89245014720493,39.41239929199219,41.51281995243497,32.53499001595709
510,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0355159048663659,0.18411445082724082,30.36458293596904,39.9376990530226,41.22819105784098,32.91917346583473
511,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0683135961751557,0.3541376825720072,32.527011235555015,40.83560866779752,42.81942476166619,34.85213760534922
512,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.1358524578002592,0.7042591412365437,34.578271309534706,42.034108029471504,43.27688646316528,36.59757779373063
513,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.2419762921830018,1.254405098676681,36.4272845586141,43.07785243458218,44.50700659222073,38.26857079731093
514,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.3728500259005361,1.9328545342683792,37.78136661317613,43.48441017998589,44.61038099394904,39.34787385662396
515,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.5368254782838954,2.7829032794237136,39.23601275020175,43.87023554907905,45.021437565485634,40.5384687019719
516,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0186895484172661,0.09688661899510745,28.34342090288798,39.121280352274574,40.00346173180474,31.1481584376759
517,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0248678681770494,0.1289150286298241,30.269507659806145,37.89132534133064,38.67283455530802,32.27265073193444
518,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.039682218099996,0.2057126186303793,32.31231468253665,41.44215488433838,42.06517065895928,34.6726517048147
519,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.1027709461567509,0.5327645848765967,33.87782541910807,41.57801151275635,42.89838981628418,35.96791923046112
520,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.1902458177775972,0.9862343193590637,35.76905314127604,42.646026346418594,43.531178103552925,37.59894041220347
521,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.2998191351071,1.5542623963952065,37.980520168940224,42.16032319598728,43.82263411415948,39.23325979047352
522,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.4680149213721354,2.42618935239315,39.57116558816698,44.20502384503683,45.32894627253214,40.87012045582136
523,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.6819583926763799,3.5352723076343535,41.44490883085463,45.30916351742215,46.31230176819695,42.53636478384336
524,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0112041829981737,0.058082484662532456,27.46208439932929,39.66284645928277,40.286724964777626,30.590259727504517
525,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0161142465432122,0.08353625408001204,29.31615822845035,39.59788746303983,40.81029139624702,32.03814102874862
526,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0436953993371894,0.22651695016398984,32.74210356341468,40.49009805255466,41.27964599927267,34.77779567903943
527,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.1261313722675873,0.6538650338351726,35.52600076463487,42.01575281884935,43.05544408162435,37.27840018603536
528,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.4503116071638133,2.334415371537208,39.60426253742642,44.52906680107117,45.58400766054789,40.9673312107722
529,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.6764687543941869,3.506814022779465,41.09037221802605,45.48512008455064,46.21456302536858,42.28023955225944
530,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0297069444444444,0.15400079999999977,27.662294260660808,37.4633810933431,39.40325584411621,30.35505031267802
531,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0374909979423868,0.19435333333333318,29.127924575805665,37.57900573730469,38.58521654764811,31.36647121747335
532,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.0621444701646089,0.32215693333333256,31.182441736857097,38.43806292215983,40.11835433959961,33.20638346036275
533,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.1053387860082304,0.5460762666666664,33.006587498982746,39.04252741495768,40.76085744222005,34.73036373138427
534,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.180006841563786,0.9331554666666666,34.71995000203451,39.77216725667318,41.729962793986,36.22772875785828
535,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.4278080504115226,2.217756933333333,37.295617955525714,40.77541315714518,42.08875811258952,38.329734875361126
536,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC13_1920x1080_30,0.591673019547325,3.067232933333333,38.56321578979493,40.11088673909505,41.96658897399902,39.18209630648296
537,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0336278288935621,0.1743266649842259,35.58642554283142,39.55391814973619,38.06808622678121,36.39256970418824
538,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0348025557921371,0.1804164492264387,35.744060807757904,40.09857726097107,38.21372988488939,36.59708399905099
539,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0505732834701322,0.26217190150916536,37.23774019877116,41.16936559147305,39.67761452992757,38.03417766425344
540,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0714279538434412,0.37028251272439916,38.82770318455167,42.33059533437093,40.82313039567735,39.51499310466979
541,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0997080999012622,0.5168867898881433,40.066364208857216,43.42999482154846,42.04679171244303,40.73437147339185
542,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1491870129377477,0.773385475069284,41.338509453667534,44.42511985037062,43.1940127213796,41.95627366171942
543,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.2329193395045068,1.2074538559913632,42.446069876352944,45.37494473987155,44.31147848235236,43.0453553100427
544,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0147516430006362,0.07647251731529806,34.41417617268033,38.93971292177836,37.19025985399882,35.32687872648239
545,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0206658447924483,0.10713173940405199,36.148597452375625,40.75361752510071,39.08394712871976,37.09114367100928
546,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0279027234452466,0.14464771834015838,37.229812410142685,41.45294295416938,39.662223524517486,38.06175511744287
547,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0424853552055234,0.2202440813854333,38.77766887346903,42.96807993782891,41.778618309232925,39.676588935984505
548,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0639001861887259,0.331258565202355,40.22413688235813,44.23499589496189,42.89942293696933,41.05990501576001
549,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0929051418271329,0.4816202552318569,41.32530967394511,45.30185612042745,44.04257448514303,42.16203608115514
550,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1326795470797353,0.6878107720613478,42.261558612187706,45.98381678263346,44.91288982497321,43.058257285091614
551,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.2406373816645807,1.2474641865491862,43.502156813939415,47.2391091187795,46.27200508117676,44.31550688544909
552,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0223920031179053,0.11608014416322107,33.865498781204224,37.82071831491258,34.62659266259935,34.45503795809216
553,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0237665740553186,0.12320591990277162,33.99058437347412,38.6967601246304,35.73545633422004,34.7969653374619
554,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.03091978691777,0.1602881753817197,35.462749295764496,38.74168022473653,37.68045285012987,36.14982860618167
555,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0329687901798428,0.17091020829230508,35.55950326389737,39.79204042752584,38.14053614934286,36.411199520031616
556,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0443432802696608,0.2298755649179216,37.07836567031013,40.79216355747647,38.46460911962721,37.71587083737056
557,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0608810894191265,0.31560756754875174,38.601571242014565,41.88349517186483,40.65104216999478,39.26799559924338
558,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0854227547016408,0.4428315603733059,39.95900879965888,42.89596793386672,41.90294416745504,40.56912061240938
559,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1230270697528289,0.637772329598665,41.13854924837748,44.1537749502394,43.19132015440199,41.77204882436328
560,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1798690459173586,0.9324411340355869,42.25794943173727,45.39085936546326,44.42160108354357,42.92001962992881
561,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.3195141501103838,1.6563613541722297,43.50621361202664,46.57828685972426,45.75231226285299,44.17098509934213
562,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.041393878600823,0.21458586666666643,33.845726038614906,38.1859144337972,36.89197064717611,34.76903016408284
563,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0499201131687242,0.25878586666666625,35.15910977681478,38.85465845743815,37.719979756673176,35.941162109375
564,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.0688064043209876,0.3566923999999997,36.7125192006429,40.27831809997559,39.11050994873047,37.45799290657043
565,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.089150591563786,0.4621566666666666,38.13289326985677,40.90538871765137,40.05457819620768,38.71966581662496
566,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1248205761316872,0.6470698666666665,39.26439427693685,41.96225423177084,41.29791002909342,39.855816240310666
567,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.1985380401234568,1.0292212000000003,40.39571858723959,42.61168515523275,42.34541524251302,40.91642649014791
568,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC14_1920x1080_30,0.3076353137860082,1.5947814666666666,40.75927322387695,43.03001050313314,43.061003290812174,41.330831642150876
569,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0205598620878946,0.10658232506364561,32.322018345197044,34.40939969486661,36.52246112293668,33.10799636112319
570,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0220778386929952,0.1144515157844871,32.51524594095018,34.6518837345971,36.22760118378533,33.24637007051044
571,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.040279564473571,0.20880926223099205,34.111797412236534,36.16367512279086,37.99564523167081,34.85376310348511
572,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0635388895300113,0.3293856033235786,35.38875603675842,36.69985694355435,38.27231971422831,35.91308910979165
573,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.1491739417219327,0.7733177138864992,37.45872293578254,38.3920980559455,40.079627672831215,37.903007917934
574,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.2808431718084547,1.455891002655029,38.86003488964505,39.39298552936978,41.07666908370124,39.20373299386767
575,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.4850939857876963,2.5147272223234176,40.197669426600136,40.28086802694533,41.93508407804701,40.42524608307414
576,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.01028321114912,0.053308166597038076,31.457211322254604,36.01755719714694,37.38384360737271,32.768083592255906
577,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0140367830026661,0.07276668308582107,33.40439265304141,36.60462437735664,36.610046810574005,34.205128388272385
578,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.020650968764029,0.10705462207272633,34.5245430999332,37.24390938546922,38.10805421405368,35.31240277489026
579,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0364554345724172,0.18898497282341076,36.1637798945109,38.79918893178304,40.329600148730805,37.01393355594741
580,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0649121741298586,0.33650471068918697,37.31894024213155,39.46963063875834,40.47355564435323,37.98210346698761
581,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.1364442746982806,0.7073271200358866,38.67725623978509,40.115886237886215,42.19998712009854,39.297426349586914
582,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.241014888510108,1.2494211820363998,39.77560493681166,41.108248896069,43.221996784210205,40.372984412643646
583,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.5822275492052237,3.0182676150798797,41.9049563407898,42.57376654942831,44.7213163640764,42.34060261978044
584,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0113625798128648,0.05890361374989112,30.955514205826653,34.84172346856859,36.83443183369107,32.17615506715245
585,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0155201537644542,0.08045647711493056,32.04341167873807,35.59120853741964,37.59151373969184,33.18039904369249
586,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0292613523132685,0.1516908503919839,34.2369896835751,36.437422302034165,38.45017608006796,35.03869206044409
587,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.039935703919683,0.20702668911963668,35.15979912545946,37.15784401363797,39.07244849205017,35.89863590730561
588,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0782087456512575,0.40543413745611895,36.94539266162448,38.24668518702189,40.02142582999336,37.49255837334527
589,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.1279657125059101,0.663374253630638,37.73645273844401,39.31081159909567,41.1028086344401,38.354042083024986
590,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.1632683313606927,0.846383029773831,38.02947232458327,40.30340316560533,42.184308740827774,38.833068231741585
591,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.333051736983988,1.7265402045249936,39.93583419587877,40.288628021876015,41.91434439023336,40.227247198422745
592,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.6447692426542441,3.3424837539196015,41.89956378936768,41.95397067070007,43.99405648973253,42.16817623707984
593,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0258752057613168,0.13413706666666628,30.75453805287679,35.37086766560872,37.27240829467773,32.1463130346934
594,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0321521090534979,0.1666765333333331,31.90318588256836,35.992875544230145,37.68478925069173,33.13709751129151
595,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0488505401234567,0.25324119999999956,33.181169789632165,36.62084808349609,38.569119186401366,34.2846232509613
596,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.0772329475308642,0.4003756,34.63119672139486,37.43921602884928,39.161001434326174,35.54842472394307
597,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.110916049382716,0.5749887999999997,35.50610084533692,37.64320460001628,39.621723912556966,36.28769169807434
598,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.3033960648148148,1.5728052,38.15746897379557,39.00066279093424,40.96292282104492,38.61354993184407
599,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC15_1920x1080_30,0.5423004629629629,2.8112855999999993,39.371841252644856,39.311871719360354,41.26895851135254,39.60148471832275
600,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0107814507500734,0.05589104068838051,39.78743818071153,39.151611751980255,42.442919890085854,40.039895090791916
601,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0160624687883278,0.08326783819869131,40.78376152780321,40.68618973096212,44.16433933046129,41.194137278530334
602,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.022099018737208,0.11456131313368627,41.70653955141703,41.7425754070282,44.76036601596408,42.09277234143681
603,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.032363808248192,0.16777398195862733,42.487020042207504,43.105354891883,46.01119327545166,43.004833552572464
604,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0495737973962807,0.25699056570231915,43.15440927611457,43.962986098395454,46.77602108319601,43.70818285478486
605,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0778532878806193,0.4035914443731305,43.63811018731859,44.95704465442233,47.500895261764526,44.2858251300123
606,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0058019216974369,0.030077162079512887,38.562472422917686,38.29700477917989,39.93508185280694,38.700865146186615
607,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.00659755477035,0.0342017239294944,40.028847985797455,41.27331222428216,41.87638232443068,40.415347807937195
608,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0106329943098696,0.055121442502364004,41.02594783571031,43.50236919191149,44.66042632526822,41.78981031643019
609,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0121409380517434,0.06293862286023778,41.78476354810927,44.00520428021749,43.67163432968987,42.29817748732037
610,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0174162640081097,0.09028591261804068,42.59397027227614,44.64771503872342,45.544300847583344,43.21947968999545
611,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0255766331037092,0.1325892660096285,43.14061265521579,44.96651768684387,47.19264764255948,43.875355157587265
612,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0375974867492914,0.1949053713083266,43.60144154230753,45.58401377995809,48.03198133574592,44.40308054619365
613,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0700853984130339,0.36332270537316774,44.11100843217638,46.73620851834615,48.81520567999946,45.02718309892548
614,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0798379190317872,0.4138797722607849,44.10378744867113,46.92978432443407,48.72731441921658,45.03497792945967
615,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0071856918576587,0.037250626590102705,38.48131341404385,37.52765117751228,41.84117595354716,38.78208845191532
616,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0095955790182213,0.04974348163045922,39.67879496680366,38.88798390494453,43.10540042983161,40.00826926694976
617,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0172506734961643,0.08942749140411574,41.65982484817505,41.7612968550788,45.24193668365479,42.120272828472984
618,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0249891660059802,0.12954383657500138,42.47243777910868,42.90175300174289,46.02817731433444,42.970569623841186
619,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0367037621844145,0.19027230316400476,43.08987522125244,44.059580935372246,46.89773541026645,43.687070959144165
620,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0533913108520209,0.27678055545687635,43.57493024402194,45.18441120783488,47.59562031428019,44.278701623280845
621,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0588976353303425,0.3053253415524955,43.58867547247145,45.72827903429667,47.71050394905938,44.3713544772731
622,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0989165844706197,0.5127835738956925,44.12239872084724,46.20721358723111,48.457481887605454,44.924885974990005
623,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.1058915674479471,0.5489418856501578,44.118085357877945,46.43731911977133,48.3984796471066,44.9430388642682
624,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0216946244855967,0.11246493333333331,38.05050496419271,37.97769874572754,41.14804219563802,38.42859634081523
625,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0233518775720164,0.12105613333333302,38.97820442199707,38.55220123291016,41.35230382283529,39.221716448465976
626,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0307831790123456,0.1595799999999996,40.08067802429199,40.30773785909017,42.938293050130206,40.46626238187154
627,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0378916152263374,0.19643013333333306,40.89561627705892,40.83925862630208,43.33597869873047,41.19361687342326
628,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0507516718106995,0.2630966666666662,41.746090774536135,42.12450070699056,44.565380630493166,42.14580324808757
629,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.0946225051440329,0.4905230666666666,42.25154561360677,42.85209612528483,45.27281710306804,42.704273363749195
630,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC16_1920x1080_30,0.1628045524691357,0.8439787999999995,42.29062995910645,43.104343541463216,45.30309918721517,42.76890281041463
631,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0284159187537928,0.14730812281966188,36.798214753468834,38.70614054997762,40.431127325693765,37.49081954956054
632,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0294426767000307,0.15263083601295915,36.94262491861979,39.07460800806681,40.4327717145284,37.64539115428924
633,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0425150156641999,0.22039784120321226,38.35624564488729,39.81001857121785,41.379352792104086,38.915855654080715
634,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0595948822485903,0.30893986957669217,39.77951618830363,40.82492752075196,42.03708683649699,40.19238893588384
635,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0810008356968561,0.41990833225250196,40.78403491973877,41.59802662531535,42.89305254618327,41.1494110862414
636,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.117317055662473,0.6081716165542601,41.79216270446777,42.39127419789632,43.80949970881144,42.11921876668929
637,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.181450722242395,0.9406405441045758,42.63769261042277,43.29098691940308,44.89237588246663,43.00118980805079
638,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0142893972340971,0.07407623526155938,35.14740985234578,37.95166495641072,39.25328054428101,36.0111755768458
639,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0198985067040969,0.10315385875403832,36.73208729426066,39.16478726069133,40.12577072779337,37.46038521925609
640,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0272545318274448,0.14128749299347385,37.84641939798991,39.224421151479085,40.70058457056681,38.375440263748175
641,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0413713522876302,0.21446909025907493,39.31587104797363,40.76319897969564,41.67726017634074,39.79196068048477
642,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0614744633436203,0.3186836179733276,40.638789590199785,41.522414207458496,42.707066218058266,41.007777245839435
643,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.088383606635034,0.45818061679601624,41.62338142395019,42.310711256663005,43.82928139368693,41.98503514925638
644,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.1227651829520861,0.6364147084236144,42.35978651046753,42.99837306340535,44.63381913503011,42.72386390765507
645,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.1941867011288801,1.0066638586521144,43.1133911450704,44.074039999643965,46.19349508285522,43.6184852441152
646,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0181384936595956,0.09402995113134359,34.77642469406128,37.42110875447591,39.17739508946737,35.65713150103887
647,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0260169386708488,0.13487181006968016,36.44439681371053,38.2994691212972,40.17296183904012,37.14235148032506
648,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0372784264075259,0.19325136249661426,37.93835420608521,39.40709444681804,40.71330337524414,38.46881538232168
649,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0516008729115128,0.2674989251732824,39.3539919535319,40.19379342397054,41.63803361256917,39.74447234471639
650,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0711752025100092,0.36897224981188764,40.55548884073893,40.87798891067505,42.27923803329468,40.811269998550415
651,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.1029585594932238,0.5337371724128721,41.59237747192383,41.79872449239095,43.31087834040324,41.83298345804214
652,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.1432316750288009,0.7425130033493039,42.38610836664836,42.53498932520549,44.03588031133016,42.61093997955322
653,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.2441745977848768,1.2658011149168014,43.18391828536987,43.794610087076826,45.62704378763835,43.565645448366794
654,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0349701324588477,0.18128516666666644,34.80462404886882,37.50077209472656,38.89548180898031,35.65299977461497
655,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0429904192386831,0.22286233333333322,36.21904106140137,38.02243429819743,39.45200831095378,36.84858612219493
656,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0594476273148148,0.30817649999999996,37.70181226730347,38.97230676015218,40.32116181055705,38.18804277181625
657,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.0751418145576131,0.38953516666666627,39.025676759084064,39.76939261754354,40.98943417867024,39.36411091883977
658,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.100926183127572,0.5232013333333332,40.06437390645345,40.6421178817749,41.94530957539876,40.37170886198679
659,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.1560159465020576,0.8087866666666667,40.88584356307983,41.26615333557129,42.81776870091756,41.174872926870975
660,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC17_1920x1080_24,0.2371185699588477,1.2292226666666664,41.53188565572103,41.80107908248901,43.54722522099813,41.817452279726666
661,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0287176633331303,0.14887236671894746,32.70106794039408,34.254023965199785,36.04335378011068,33.31297317345937
662,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0320965662326974,0.16638859935030334,33.19424082438151,34.64500258763631,36.19247465133667,33.750365273157755
663,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.068118225193272,0.3531248794019221,37.00249884923299,37.184580135345456,38.72519048055013,37.24059546391169
664,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1048208883653084,0.5433914852857588,38.9232676188151,38.24930903116862,39.94391330083212,38.96660350561142
665,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1534391190235813,0.7954283930182454,40.77686208089192,39.27759660085042,40.927810478210446,40.60832244555155
666,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.2135948373625676,1.1072756368875503,42.54916152954102,40.35074523289998,41.95756120681763,42.20040945212046
667,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0142225674081904,0.07372978944405903,30.866562302907308,34.60884949366252,35.17355667750041,31.872722498575847
668,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0283815078514938,0.14712973670214385,34.26006139119466,36.24585984547933,37.1573132832845,34.87044268449148
669,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.060587417303274,0.3140851713001724,37.74802583058675,38.5111896832784,38.493517557779946,37.93660777807236
670,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0899498608273764,0.4663000785291193,40.11888008117676,39.25836585362752,41.01932821273804,40.12387181917827
671,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1258506505750119,0.6524097725808617,41.50936657587688,40.581089909871416,41.88496135075887,41.44028133948645
672,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1965098500872651,1.0187070628523822,43.781483300526936,41.77471815745036,43.19435551961263,43.45724668502808
673,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.2484905652701854,1.288175090360641,44.28371804555257,43.351443195343016,43.810041364034014,44.10797410408655
674,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0156123281572945,0.08093430916741469,30.562952057520548,32.27729098002116,33.324448347091675,31.122431459029514
675,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0233217160139853,0.12089977581649979,32.18082184791565,33.64112679163615,35.29127750396729,32.75216692288717
676,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0490821914747357,0.2544420806050299,35.84832131067912,35.5671422958374,37.23952906926473,35.987074903647105
677,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0725917722253749,0.3763157472163435,37.942123889923096,36.52185468673706,38.15368960698446,37.791035954157515
678,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1458733284069846,0.7562073344618082,41.18365716934204,38.58020207087199,39.69865601857503,40.67260013818741
679,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.1884851259955515,0.977106893160939,41.853997230529785,40.74871912002563,40.97730503082276,41.60625094175339
680,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.2813779769775768,1.4586634326517582,42.8925043741862,41.78854935963948,42.133403873443605,42.65962243477504
681,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0367131790123456,0.1903211199999996,30.406443450927732,34.323818481445315,35.2826657409668,31.505643115997312
682,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0449847530864197,0.23320095999999974,31.74150309753418,35.38320156860352,35.817307800292966,32.7061909942627
683,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.0819607407407407,0.4248844799999997,35.19531033325195,37.28235235595703,37.87025189208985,35.79055828094483
684,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.116095524691358,0.6018391999999999,37.14622268676758,38.20262829589844,39.01840023803711,37.512295581817625
685,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.2068645987654321,1.0723860799999998,39.23320764160156,39.17856747436524,39.94339947509766,39.31515159988403
686,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC18_1920x1080_25,0.3286420679012345,1.7036804799999996,40.73343850708008,39.64142462158203,40.59342031860351,40.579434497833255
687,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0392757003428414,0.2036052305772898,34.57327691713969,39.45489724477133,39.60527806811862,35.81247960196601
688,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0404218764096084,0.20954700730740997,34.64859541257223,39.86031439569261,39.58376174502902,35.91695607701938
689,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0607084589751644,0.31471265132725224,36.25922836197747,40.89851069450378,41.047985235850014,37.43773326277733
690,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0879384274077084,0.45587280768156035,38.19819614622328,41.94532089763217,42.021977239184906,39.14455937676959
691,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1227947196716235,0.6365678267776962,39.75685877270169,42.92385827170478,43.28533212343852,40.59379287891918
692,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1819038475967115,0.9429895459413524,41.53062441613939,43.98643117480808,44.43167919582791,42.20023210843404
693,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.259450307322873,1.3449903931617737,43.132731172773575,44.97120425436232,45.50426144070096,43.65898159146309
694,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0180486319974685,0.09356410827487671,33.31239989068773,38.40482767422994,38.65718367364671,34.61705133650038
695,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0253776572903411,0.13155777539312827,35.00580443276299,40.14423211415609,39.98783742056953,36.27086201641295
696,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0360407866796271,0.1868354381471869,36.27221584320069,40.71708226203919,40.939891550276016,37.41128360893992
697,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0552544520081331,0.286439079210162,38.07638433244493,42.00171009699503,42.60147674878439,39.13268660505612
698,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0827775677769548,0.4291189113557337,39.91883709695604,43.33966535992093,43.860855950249565,40.83919298648834
699,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1203566835675802,0.6239290476143358,41.438176446490814,44.35589175754123,44.997168117099335,42.24776481919818
700,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1695671085164778,0.8790358905494209,42.90977700551351,45.39341613981459,46.1409141752455,43.62412404351764
701,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.2590165924694803,1.342742015361786,44.715777238210045,46.62658418549432,47.38406636979845,45.28816424806913
702,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0242356956134446,0.1256378460600968,32.88974253336588,37.62620046403673,36.11834796269735,33.88537545336617
703,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0255540843807264,0.13247237342968565,32.99911273850335,38.299407958984375,37.370927042431305,34.208126429054474
704,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0353245304302415,0.18312236575037194,34.43195894029405,38.63800409105089,38.91716949144999,35.51836590303315
705,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0373334354436439,0.19353652933984994,34.49928233358595,39.49687012036642,39.32006679640876,35.72657886478636
706,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0519886922298206,0.26950938051939,35.97299422158135,39.95449680752225,39.19521209928725,36.8734592795372
707,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0761344614956114,0.3946810483932495,37.72101092338562,41.40293176968893,41.62076218922933,38.66871993740399
708,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1110711260698735,0.5757927175462242,39.44491643375821,42.41370707088046,42.82036656803555,40.23794653018315
709,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1650274030139876,0.8555020572245118,41.20427656173706,43.46905366579691,44.17444952329,41.85864531993866
710,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.2358058337122202,1.2224174419641494,42.89166723357307,44.62234671910604,45.26150361696879,43.404231717189155
711,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.3590601407405402,1.8613677695989606,44.42676989237467,45.93236361609565,46.88638030158149,44.92242040899065
712,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0457191615226337,0.23700813333333312,32.601048672993976,38.10254887898763,38.261703720092775,33.996318079630534
713,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0570145833333333,0.2955635999999998,33.76582667032878,38.75647448221842,39.05517672220866,35.05082640329997
714,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.0818118312757201,0.42411253333333304,35.23105049133301,40.06407455444336,40.27323043823242,36.46545099258422
715,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1099404835390946,0.5699314666666664,37.09354387919108,40.74141291300456,41.1513058980306,38.05674776077271
716,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.1624583590534979,0.8421841333333332,38.0578579711914,41.673964182535805,42.30771250406901,39.04110306421916
717,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC19_1920x1080_30,0.2600758744855967,1.3482333333333334,38.838029797871904,42.431949055989584,43.28355023701986,39.84295976003011
718,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0485558713087812,0.2517136368647217,35.76728588740031,35.62904435793559,36.71766767501831,35.868803419669476
719,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.068143541055421,0.3532561168313025,37.3859146118164,37.22122399012248,37.75147094726562,37.41102282603581
720,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1331610625144094,0.6903069480746983,40.94254217147827,39.93593295415243,40.95162029266358,40.8178507844607
721,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1824557663872838,0.9458506929516792,42.60325365066528,41.472997252146406,41.83043899536133,42.36536976893743
722,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.2522592490849396,1.3077119472563268,44.30920483271281,42.69884249369304,43.557848103841145,44.013989949226385
723,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0297990612802095,0.15447833367660604,34.34178867340088,33.63385747273763,35.32648541132609,34.37638436555862
724,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0303677284158766,0.15742630410790429,34.524328819910686,34.06691910425822,35.643671321868894,34.6070704181989
725,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.038544903487976,0.19981677968166756,35.99552392959595,35.84774392445882,36.7975793838501,36.07730836073558
726,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0395976845175027,0.205274396538734,36.129044183095296,36.147973728179934,37.02270894050598,36.24311847090721
727,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0514765431561196,0.266854399721324,37.46178229649862,37.08562207221985,38.5499480565389,37.550782988468804
728,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0540560359814359,0.2802264905277637,37.64732837677002,37.47942423820496,38.838364060719805,37.77521981994311
729,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0712625568499788,0.36942509471029006,39.07782535552978,38.78768412272135,40.06613219579061,39.16509605646133
730,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0972848148434422,0.5043244801484044,40.83448673884074,40.5392170270284,41.46856339772543,40.876837607224786
731,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1362790026469156,0.7064703497216104,42.544996134440105,41.78524033228556,42.88625052769979,42.492683458328244
732,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1892323145487656,0.9809803186208008,44.15594584147136,43.20663201014201,44.245674514770506,44.04849769671758
733,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.264475983257095,1.3710434972047802,46.02068961461385,44.56312987009685,45.37215048472087,45.75742725531261
734,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.280346956057474,1.4533186202019452,46.0817214012146,44.69857378005982,45.46089264551799,45.83122435410817
735,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0334617958016072,0.17346594943553173,34.46220006942749,30.59404419263204,30.56019994417826,33.4909305691719
736,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0336805713770445,0.1746000820185987,34.546129608154295,31.4354854742686,31.674274937311807,33.79831725756327
737,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0392332580095777,0.2033852095216508,35.961724344889326,33.358642387390134,35.40369510650635,35.56658544540406
738,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0401996351739702,0.2083949087418615,36.054567750295,33.858679389953615,35.7323747475942,35.739807579914725
739,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0789002193448444,0.4090187370836733,39.24755233128865,37.35395595232646,38.49252281188965,38.9164740939935
740,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1520467690735434,0.788210450877249,42.51496381759644,40.10896848042806,40.97162249883016,42.02129673560461
741,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.2073397880730529,1.0748494613707062,44.225839138031006,41.63195870717367,42.601046339670816,43.698504984378815
742,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.2956207651489724,1.5324980465322728,45.687488079071045,43.37311029434204,44.694885635375975,45.27411555051803
743,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.3073915345594287,1.5935177151560784,45.69914582570394,43.421644083658855,44.65417566299438,45.283836837609606
744,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.059017561728395,0.30594703999999967,33.62307147216797,31.940614028930664,34.69435336303711,33.546674528121954
745,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0737273148148148,0.3822023999999999,34.652299819946286,34.92419075012207,35.90183128356934,34.84247761917114
746,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.0957767283950617,0.49650655999999976,35.858848236083986,36.62334405517578,37.43033074951172,36.150845527648926
747,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.1714949691358024,0.8890299199999996,38.44094174194336,38.82983319091797,40.040975463867184,38.689557388305666
748,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC20_1920x1080_25,0.234971574074074,1.2180926399999996,39.15378546142578,40.270785369873046,40.66202182006836,39.48193999481201
749,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0179489743352557,0.09304748295396556,41.12949047088623,45.12095855077108,45.12124846776327,42.12739373048147
750,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0257245604724933,0.13335612148940526,42.45641803741455,46.16477200190226,46.24501838684082,43.39353732665379
751,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0346577797007436,0.17966592996865483,43.958920288085935,47.4181866645813,47.19311488469442,44.79560290972391
752,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0461379828474794,0.23917930308133323,45.1519128481547,48.35532004038493,48.24120429356893,45.93850017786026
753,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.065426245269676,0.3391696554780004,46.24665387471517,49.177609284718834,48.9776206334432,46.95439414580663
754,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0906784381717443,0.4700770234823225,47.23497819900513,49.91504084269206,49.67010952631632,47.87437744537989
755,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.010173082149898,0.05273725786507124,39.15031048456828,43.72063426971435,43.76637783050537,40.298609375953674
756,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0102892655335987,0.053339552526175664,39.26244831085205,44.284568246205644,44.122955894470216,40.497776750723524
757,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0132322150593002,0.06859580286741224,40.66482750574748,45.45934775670369,45.33525896072388,41.84794646898906
758,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0186836057536614,0.0968558122269807,42.06211061477661,46.43730271657308,46.35778309504191,43.14596868753433
759,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0275919012453717,0.1430364160560069,43.48536980946859,47.48559115727743,47.369278558095296,44.47088607152303
760,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.039003495623668,0.20219412131309492,44.80500761667887,48.592108980814615,48.26270583470662,45.710607564449305
761,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0554299566584328,0.2873488953173156,45.97670707702637,49.28682409922282,49.06431204477946,46.77642232577006
762,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0764187373686581,0.3961547345191236,46.940147972106935,49.848399543762206,49.61917552947998,47.63855786323548
763,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.078168403962627,0.40522500614225837,46.98790082931519,49.95487702687581,49.71601126988729,47.69978665908178
764,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.1109442368925859,0.5751349240511653,47.94747937520345,50.63733545939128,50.34384708404541,48.58325734933218
765,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.1119374708272516,0.5802838487684723,47.94536202748616,50.65524724324544,50.36950699488322,48.58711580038071
766,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0117841224845809,0.061088890960067393,39.03348776499431,40.60547087987264,40.02799580891927,39.35429915984473
767,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0118840913598736,0.06160712960958475,39.25058781305949,41.98460543950399,41.77386477788289,39.90774963696798
768,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0161218524095602,0.08357568289116009,40.74566402435303,43.75645809173584,44.42463547388713,41.581884713967646
769,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0311088407450976,0.16126823042258598,43.61196727752686,46.18890701929728,46.4342583656311,44.286871131261194
770,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0442266606725752,0.22927100892662983,44.93373533884685,47.51017382939656,47.59118496576945,45.58797135353089
771,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0609183154068887,0.315800547069311,46.063884290059406,48.652461020151776,48.70011459986369,46.716985170046485
772,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0840273716875041,0.43559789482802125,47.06864681243896,49.603503767649336,49.44907274246216,47.683057173093154
773,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.1194239929784089,0.6190939796000717,47.89952484766642,50.24546025594076,50.16634225845337,48.476118950049084
774,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0289856610082304,0.1502616666666664,37.76432425181071,41.02849839528402,41.93110253016154,38.69319330453873
775,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.0329121013374485,0.17061633333333304,38.34605333010356,42.0712038675944,42.79340149561564,39.367615667978924
776,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC21_1920x1080_24,0.051544302983539,0.2672056666666662,40.72171716690063,44.325676918029785,44.85689719518026,41.68910963932672
777,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0624789634253829,0.32389094639718496,34.923368485768634,43.23716958363851,44.03839111328125,37.10197145144144
778,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0867089838565637,0.4494993723124262,36.63816560109456,44.32361768086752,44.88578023910522,38.629798940817516
779,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1191191216309865,0.617513526535034,38.41162598927816,45.426575660705566,46.09664223988851,40.24912172953288
780,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1601099998690188,0.8300102393209934,39.963128598531085,46.35677496592204,47.32900040944417,41.68306837081909
781,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.2176321829358736,1.1282052363395687,41.479545211792,47.12460714975993,48.02418076197306,43.00325739781063
782,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.3009610047874351,1.5601818488180634,42.95043907165528,47.863444836934406,48.76236743927002,44.291055838267006
783,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0350726502326627,0.18181661880612346,32.864769252141315,42.066876125335696,42.40670436223348,35.20777450005213
784,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0360369513587405,0.18681555584371076,32.99530266125997,42.440299129486085,42.66636463801066,35.384809966882074
785,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0495840201309571,0.2570435603588816,34.799599933624265,43.1889276822408,43.596354738871256,36.947860252857204
786,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0700253049532572,0.3630111808776853,36.50870059331258,44.07171484629313,44.59956750869751,38.46543573935827
787,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0993188235908746,0.514868781495094,38.32974920272827,45.04311930338542,45.94041948318481,40.12025425036749
788,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1362564138757686,0.7063532495319843,39.963230260213216,46.04995657602946,46.60427745183309,41.55420194864273
789,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1820498243595163,0.9437462894797325,41.4168667157491,46.79543193181356,47.6197504679362,42.864547836780545
790,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1842951149369279,0.9553858758330341,41.46803909937541,46.88108835220337,47.7130537668864,42.92529708941778
791,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.2571042392402887,1.3328283762216564,42.91443780263265,47.55698938369751,48.59252990086873,44.204518262545264
792,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.3569753685345252,1.8505603104829789,44.37706985473633,48.456736914316814,49.44001553853353,45.51989644765854
793,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.3580663344512383,1.8562158777952193,44.38004830678304,48.45458765029908,49.43932062784831,45.5217747648557
794,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0395439721488704,0.20499595161974415,33.051106150945024,39.41589085261027,38.17924954096476,34.487722162405646
795,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0395987297408282,0.2052798149764534,33.15531169573466,40.668611939748125,41.1968697865804,35.09966898759206
796,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0545960514185329,0.28302593055367453,34.98428684870402,41.85193862915039,42.93524401982625,36.8366129676501
797,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0773522395640611,0.4009940099000928,36.738175837198895,43.29766750335693,43.50118471781413,38.40348840554555
798,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1060024721858402,0.5495168158113957,38.45733156204224,43.98388938903808,44.95386597315471,39.960218091805785
799,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1423719326034188,0.738056098616123,40.10890385309855,45.55463492075602,46.497987778981525,41.58825572729111
800,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1925363540028532,0.9981084591507909,41.59374942779541,46.39202648798625,47.62203798294068,42.94707012971242
801,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.2623113157227635,1.3598218607068058,43.00337098439535,47.44677782058716,48.497785822550455,44.24559869368871
802,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.3692573398351669,1.914230049705505,44.3246852238973,48.05119428634644,49.29107236862183,45.41129724979401
803,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0709058963477366,0.36757616666666654,32.71171097755432,40.03121099472046,41.07166487375896,34.671642716725664
804,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.0861140367798354,0.4464151666666667,33.55156526565552,40.86823762257894,42.159714444478354,35.5421679576238
805,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.10958889531893,0.5681088333333331,34.85261597633362,42.35860897699992,42.96908855438232,36.80542417367299
806,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.1451333590534979,0.7523713333333331,37.022597487767534,42.973304462432864,43.91978797912598,38.628584671020505
807,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.2134633166152263,1.1065938333333332,37.41285885175069,43.8210947672526,44.96778891881307,39.15825459957123
808,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC22_1920x1080_24,0.2708300540123456,1.4039829999999995,37.4623943010966,44.36519784927368,45.70146888097127,39.35512906710307
809,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0231909346766769,0.12022180536389304,36.57081019083659,41.126186815897626,40.6931624730428,37.65552630424499
810,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0235193526294703,0.12192432403117405,36.59404182434082,41.7461376508077,40.69514195124308,37.75069131851196
811,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0351567711525907,0.18225270165503019,38.27898540496826,43.230211353302,42.41143964131673,39.41444542805354
812,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0512037255180378,0.2654401130855079,40.18564252853393,44.55387732187907,43.32513491312663,41.124108425776164
813,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.07230043237408,0.3748054414272307,41.657528495788576,45.87775239944458,44.66160593032837,42.56056616306306
814,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1079749037201205,0.5597419008851047,43.35644941329956,47.02922032674154,45.76207234064738,44.11624864339828
815,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1594993775710463,0.826844773328304,44.81433299382528,48.00486504236857,46.82383047739665,45.46433668533962
816,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0116047551777834,0.060159050841629154,35.01359669367472,41.05275589625041,39.92922007242839,36.38294451634089
817,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.015575961737583,0.08074578564763026,37.026107501983645,43.613406085968016,41.71650282541911,38.43581924041113
818,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0204454592351491,0.10598926067501295,37.99360456466675,43.93261721928914,42.14948908487956,39.255466711521144
819,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0314292892968902,0.16292943571507879,39.74218330383301,45.08806692759196,43.90376726786295,40.930616752306626
820,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0470889961657424,0.24410935612320858,41.48093630472819,46.59202028910319,44.79019759496053,42.53347946405411
821,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0716004521586,0.37117674399018247,43.03223136266072,47.57585875193278,46.20812803904216,43.997171870867405
822,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0999948107947905,0.5183730991601939,44.27897475560506,48.44734684626261,47.18622614542643,45.163427690664925
823,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1690390639007091,0.8762985072612759,45.93130753835042,49.46133632659912,48.3964430809021,46.680703079700464
824,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1918150558446844,0.9943692494988438,45.94877999623616,49.6183890024821,48.45898637771607,46.721256919701894
825,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0140561360865831,0.0728670094728468,34.600789642333986,40.20855840047201,38.840426731109616,35.83171537319819
826,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0196573866608863,0.10190389245003459,36.18413798014323,41.888514804840085,40.89242420196533,37.485720860958104
827,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0294850967669238,0.152850741639733,37.9395515759786,43.075085481007896,41.50539379119873,39.02722359100978
828,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0402816989148656,0.20882032717466326,39.580392042795815,44.47526159286499,43.21711508433024,40.646841116746266
829,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0591146663762629,0.30645043049454684,41.363715680440265,45.50086790720622,44.34458576838176,42.253468469778696
830,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0847055175031224,0.43911340273618654,42.74634065628052,46.81645053227742,45.71590566635132,43.626300017038986
831,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1242450807864467,0.6440864987969397,44.35504407882691,47.82171942392985,46.74789530436198,45.08748490015666
832,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.2051050926248232,1.0632648001670835,45.53108065923055,49.09605668385824,47.8236670811971,46.26327596505483
833,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0300999871399176,0.15603833333333283,34.28636417388916,39.086686325073245,39.144777075449625,35.49370605548223
834,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0356746077674897,0.1849371666666666,35.591753514607746,39.86646083196004,39.66579090754191,36.63534660339355
835,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0492996720679012,0.25556949999999984,37.250230662028,41.08217646280925,41.01874980926514,38.2002887805303
836,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.066037037037037,0.34233599999999986,38.87985464731853,41.98124443689982,41.92899481455485,39.64867089192074
837,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.0947583912037037,0.4912275,39.96988766988118,42.8251987139384,42.92712093989054,40.6964557091395
838,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.1638134966563786,0.8492091666666666,41.52921272913615,43.60767602920532,43.92338237762451,42.08829184770585
839,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC23_1920x1080_24,0.2396707175925926,1.242453,42.68719043731689,43.73347438176473,44.34884112675984,43.02568226655324
840,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0264472083809475,0.13710232824683186,38.07542521158855,35.84903119405111,35.754251639048256,37.506979262828835
841,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0268920235646267,0.13940825015902483,38.3391814549764,36.43965333302816,35.9992777188619,37.809252472718555
842,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0399512645012388,0.20710735517442194,40.0460519472758,38.10237016677856,37.82888278961182,39.52594558000565
843,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0566227554033199,0.2935323640108104,41.8055074373881,39.65356985727946,39.29892435073853,41.22319235404332
844,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0796381299073497,0.41284406543970087,43.22463178634644,41.196060752868654,40.867713864644365,42.676445666948965
845,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1148513334492842,0.5953893126010893,44.52420587539673,42.520328013102215,42.208073139190674,43.98420455058417
846,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1599115471045176,0.8289814601898191,45.67080497741699,43.87644103368123,43.57841676076253,45.18496095736821
847,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0112304295413196,0.058218546742200804,37.109435399373375,35.25920778910319,35.19418716430664,36.63875091870626
848,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.014786759042181,0.0766545588746663,38.86441583633423,37.21385215123495,37.12135750452678,38.440213084220886
849,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0201036294456571,0.1042172150462864,40.14017244974772,38.25700070063273,37.98122272491455,39.634907265504204
850,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0317288162186741,0.16448218327760653,41.85761216481527,40.89466950098674,40.74806257883708,41.59855063358944
851,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0486026531706253,0.25195615403652155,43.37838598887126,42.41320594151815,42.37210474014282,43.131953326861066
852,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0721848120602468,0.3742060657203194,44.57135423024496,44.07175687154134,44.214957841237386,44.46435501178105
853,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1035118939355015,0.5366056581616397,45.70022735595703,45.43205210367839,45.53027877807617,45.6454618771871
854,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1580399669706821,0.8192791887760159,46.81906445821127,47.32224267323812,47.2802534421285,46.93961035807928
855,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0145309236521522,0.075328308212757,36.21144205729167,33.05947047869365,31.978387196858723,35.2883137524128
856,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0209683810360729,0.1087000872910019,37.95871868133545,34.58983716964722,35.04429012934367,37.17330492337545
857,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0298802802339196,0.1548993727326392,39.56438229878744,36.88999411265056,36.07890787124634,38.79439947207769
858,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0428752264473587,0.22226517390310752,41.41847826639811,38.07813612620036,38.496676731109616,40.63571030696233
859,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0622393876003722,0.3226489853203295,42.99511423110962,39.41535135904948,39.959250672658285,42.16816092729569
860,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0886777675400177,0.4597055469274518,44.2367753982544,41.04266827901204,41.54677858352661,43.50126240650813
861,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0932701657215754,0.4835125391006469,44.33081843058268,41.52700812021892,42.00337076187134,43.689411183198295
862,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1287906490887204,0.6676507248759265,45.6633900642395,42.96635344823201,43.29495801925659,45.03020648161569
863,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1901050828397274,0.9855047494411469,46.68197714487712,45.57081212997437,45.81072301864624,46.434174752235414
864,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0318938721707818,0.16533783333333285,35.91580228805542,34.43588473002116,34.543867683410646,35.55932076772054
865,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0379187885802469,0.19657099999999994,37.35679915746053,35.84777199427287,35.705484771728514,36.96175646384557
866,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.051270061728395,0.2657839999999997,38.98885739644368,37.73601239522298,37.59593855539958,38.65813691616058
867,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0683157471707818,0.35414883333333286,40.60529184341431,39.04430888493856,39.00081396102905,40.20960923830668
868,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.0940820473251028,0.48772133333333284,41.7921864827474,40.52321542104085,40.554264322916666,41.47882483005524
869,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.1471341306584362,0.7627433333333333,42.628352069854735,41.5817933400472,41.7351590792338,42.385883104801174
870,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC24_1920x1080_24,0.2221697852366255,1.1517281666666666,42.54178088506063,42.3659743309021,42.610635471344,42.52841188907623
871,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1019302494513491,0.5284064131557937,31.293951336542765,29.96347835858663,32.77056458791097,31.312218870719274
872,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1047519099588195,0.5430339012265204,31.531359561284383,30.20107897122701,32.88833141326904,31.534695969025297
873,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1583813062558571,0.8210486916303633,33.35622903505961,31.838751951853435,34.585820229848224,33.320243299007416
874,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.2345018533368905,1.2156576076984404,35.265586074193315,33.35922101338704,35.932682545979816,35.11067750056584
875,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.3385690187414487,1.7551417931556699,37.11218525568644,34.86187702814738,37.4436503092448,36.872329858938855
876,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.4762619500358899,2.468941948986053,38.84368766148885,36.10883693695068,38.73844226201376,38.4886756459872
877,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.6478537857532501,3.3584740253448486,40.45923198064168,37.29230197270712,39.90451059341431,39.99402555624644
878,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0429401199178149,0.22260158165395247,29.77615755399068,29.61505877176921,32.734491427739464,30.125811940431593
879,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0661746235874791,0.34304924867749165,31.560934178034465,30.85947548548381,33.66210754712423,31.735898512601853
880,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0984546087061365,0.5103886915326117,33.260510206222534,32.25582318305969,35.06990335782369,33.36109847227733
881,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1607374370718995,0.8332628737807269,35.252284113566084,34.344665924708046,36.99480063120525,35.35664640466373
882,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.2406841618319352,1.247706694936752,37.12729988098145,35.832728974024455,38.55876715977987,37.144411927461626
883,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.3607654102146626,1.8702078865528107,38.96737038294474,37.61235551834106,40.232398414611815,38.956122028827664
884,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.5029049967726071,2.607059503269195,40.58672971725464,38.84146947860718,41.34417006174724,40.46325223048529
885,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.6961522358159224,3.6088531904697416,42.37371803919474,40.10024696985881,42.68957811991374,42.12901666561763
886,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0431035603086153,0.2234488566398617,29.01115916570028,26.45945722262065,28.42428631782532,28.618837316830955
887,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0472430798535545,0.2449081259608265,29.35585327148437,27.569875240325928,30.1446172396342,29.231201513608298
888,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0757631412086387,0.39275612402558296,31.138424809773763,29.42054052352905,32.53037528991699,31.097683084011074
889,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1164265602516631,0.6035552883446215,32.95011693636577,30.55052040417989,33.44400682449341,32.71190360585849
890,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1702717186883092,0.8826885896801948,34.75298441251119,31.89161580403646,35.02252516746521,34.429005930821106
891,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1770603402207295,0.9178808037042617,34.909083652496335,32.19295355478923,35.467000563939415,34.63930700421333
892,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.2574827784051497,1.334790723252296,36.92753121058146,33.409614117940265,36.48392996788025,36.43234141866366
893,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.3746406794836124,1.9421372824430465,38.72768843968709,35.4859614054362,38.20607436498006,38.25727080106735
894,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.5202218972146511,2.6968303151607516,40.61376377741496,37.50562658309936,39.71306937535604,40.11265982786814
895,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.7352403633296489,3.8114860435009,42.205493195851645,38.53177331288656,41.26695550282796,41.628960998853046
896,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.0763258423353909,0.3956731666666664,29.37618130048116,29.15679287910461,32.26111098925273,29.709373958905537
897,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.106564654063786,0.5524311666666666,30.875256888071696,30.340007321039835,33.16738308270772,31.094866466522213
898,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.1608512731481481,0.8338529999999997,32.616486644744874,32.013871637980145,34.79405684471131,32.81335604389509
899,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.2353824266975308,1.2202224999999995,34.492248964309695,33.4434539159139,36.0584984143575,34.556930764516196
900,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.346432516718107,1.7959061666666667,36.123705037434895,34.97738971710205,37.58595250447591,36.16319655577342
901,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.5096280864197531,2.641912,37.48948950767517,36.13930107752482,38.79504995346069,37.483911009629566
902,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC25_1920x1080_24,0.6931242926954732,3.593156333333333,37.955294116338095,37.06030073165893,39.62994044621785,38.05275073448817
903,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0264846463299666,0.13729640657454684,38.518349488576256,39.55112592379252,41.26859347025553,38.9912270406882
904,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0270702067322822,0.14033195170015092,38.56558397081163,40.41892639795939,41.658668200174965,39.18388730287552
905,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0361181852899284,0.1872366725429888,39.99099527464973,41.56599341498481,42.84699045287238,40.544869439469444
906,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0489428236873613,0.253719597995281,41.50492668151856,42.91048918830024,44.26342884699503,42.025434765550834
907,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0640459722942776,0.33201432037353507,42.71575379371643,43.89668843481276,45.38494963116116,43.19702010353406
908,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0876530953941659,0.45439364652335595,43.75557618670993,45.02365321583218,46.38135351075066,44.2423079808553
909,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.1219962894295652,0.632428764402866,44.70057805379232,45.844472328821816,47.38876212967767,45.17958784765668
910,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0160133924865577,0.08301342665031512,37.23970715204874,37.79873214827644,40.22553141911825,37.682813309960885
911,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0185918416892592,0.0963801073171197,38.89460492134094,39.91010467211405,41.6528910530938,39.36632815665669
912,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0251405837479978,0.1303287861496206,40.134746074676514,41.441917181015015,42.85492232110765,40.63816449377272
913,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0344046851387247,0.17835388775914887,41.43255538410611,42.70670543776618,44.27608691321479,41.9472655819522
914,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0458657022617343,0.23776780052483062,42.72865205340915,44.18638592296176,45.522301276524864,43.260074939992684
915,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0632446127581513,0.3278600725382564,43.92734948794047,45.42224637667338,46.72611967722575,44.46405787269275
916,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0862476942646834,0.4471080470681188,44.69395502408346,46.378764947255455,47.7356812953949,45.28477204839388
917,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0931301177220626,0.4827865302711725,44.85631346702576,46.55164082845052,47.95095104641385,45.455059084627365
918,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.1244927827372319,0.6453705857098102,45.53860147794088,47.13146042823792,48.61016903983222,46.121654791964424
919,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.1325556990794009,0.6871687440276143,45.64142523871528,47.29915608300103,48.77064432038201,46.23979397945934
920,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0168976517290704,0.08759742656350096,37.204051706526016,37.4085431628757,37.64307920138041,37.28449157542653
921,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0176045441896551,0.09126195707917203,37.42268490791321,37.91210579872131,38.75338813993666,37.65020042326715
922,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0211626825880052,0.10970734653621896,38.887333975897896,38.53155975871616,40.79844249619378,39.08175076378717
923,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0222306162338807,0.11524351455643754,38.994968467288544,39.088929653167725,41.29620451397366,39.294368121359085
924,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0364577479194849,0.1889969652146097,41.69036557939317,40.85200293858846,42.80380135112338,41.724749720758865
925,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.050421682677956,0.2613860030025239,42.905551486545136,42.72627721892463,44.056363900502525,43.02699375483724
926,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0669090213616275,0.3468563667386769,43.846145179536606,44.086356825298736,45.885461542341446,44.13108618060747
927,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0719190167728811,0.3728281829506156,43.98073326216804,44.473170598347984,46.29513740539551,44.331588447093964
928,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0951411865082466,0.4932119108587503,44.81788412729899,45.18078629175822,46.62750877274407,45.08944997853703
929,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.136639362718496,0.7083384563326833,45.4726234541999,46.55386922094557,48.083211474948456,45.93410267763667
930,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0405336676954732,0.21012653333333306,36.44658429463704,35.96830907185873,38.08106452941895,36.591109921137495
931,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0430328446502057,0.22308226666666636,37.04733100891113,38.40061620076497,39.87347343444824,37.569759461085
932,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0672846450617284,0.3488036000000001,40.22576296488444,40.359271926879885,42.47474362691244,40.523574167887375
933,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC26_1920x1080_30,0.0937572016460905,0.4860373333333331,40.73280250549316,41.98266347249349,43.543099619547526,41.240322265625
934,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0352842860932772,0.18291373910754902,34.2052320904202,39.59124149216546,43.02676060464647,35.98117432991665
935,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0367728051043943,0.19063022166118004,34.37453446123335,40.39700169033475,42.911448081334434,36.19445706738366
936,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0580013008374306,0.30067874354124025,36.19514295789931,41.4972533914778,44.36878175205655,37.87961161136627
937,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0872866625690625,0.45249405875802,37.989976988898384,42.65818699200948,44.570158852471245,39.39602597223388
938,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1261298830827905,0.6538573139011858,39.64188522762723,43.748533460829,45.63396983676486,40.90422683291965
939,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1843822924420237,0.9558378040194507,41.484989139768814,44.97355559137132,46.380850076675415,42.53304256333245
940,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.2627842539610962,1.3622735725343227,43.18910892804464,46.010926246643066,47.02205962604947,44.02095493012004
941,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.015834545076359,0.08208628167584506,33.070648988087974,38.65262116326226,41.698837253782486,34.84691904319657
942,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0233229248745677,0.12090604254975897,34.71669602394104,40.83208804660373,43.072417206234405,36.52558517456055
943,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0342958437071906,0.17778965377807607,35.983371814092,41.46903493669298,44.074753787782456,37.68050245112843
944,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0557542434220926,0.28902999790012807,37.72475367122226,42.88081079059177,45.08440632290311,39.28921739260355
945,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0894755735579464,0.4638413733243941,39.716512786017525,44.32396284739176,45.82984709739685,41.056610832611725
946,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1337409031370448,0.6933128418624401,41.43404579162598,45.23960150612725,46.79776324166192,42.58020493719313
947,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1896156361326575,0.9829674577116965,43.02179715368483,46.34783776601156,47.49442977375455,43.99663130773439
948,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.279221829233898,1.4474859627485273,44.91268984476725,47.45731443829007,48.35344762272305,45.66086264120207
949,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.2985036010957426,1.5474426680803295,44.91390000449287,47.782836304770576,48.39860934681363,45.70810570981767
950,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0182235283880598,0.09447077116370199,32.51932344171736,38.82454742325677,41.264638397428726,34.40064080887371
951,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0287586655532423,0.14908492222800807,34.12652609083388,39.7733490202162,43.03790330886841,35.946301109260986
952,SSF-YUV float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0453530908950294,0.23511042319983244,35.825727966096665,41.22723984718323,43.88903443018595,37.508830259243645
953,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0692216288557069,0.35884492398798457,37.77809842427572,42.680655558904014,45.158460431628754,39.31346331702338
954,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.101666380237374,0.5270385151505469,39.55814796023898,43.6780301200019,45.86431235737271,40.86140377985106
955,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1492914484503368,0.7739268687665459,41.34675227271186,44.91930651664734,46.68965856234232,42.46118483940761
956,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.2123601354348162,1.1008749420940873,43.13612800174289,46.15386385387845,47.36288155449761,44.04168917735418
957,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.3043756126943562,1.5778831762075425,44.78237276607089,47.38684394624498,48.20298454496596,45.53550813595454
958,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0358130144032921,0.18565466666666622,32.42141521453858,38.00128161112468,40.76201426188151,34.16147339502971
959,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0470599537037037,0.24395879999999995,33.79765096028646,38.70779774983724,41.12765604654948,35.32766994476319
960,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0692542181069958,0.35901386666666624,35.519025853474936,39.86324864705404,42.118027750651045,36.886928939819335
961,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.0975427726337448,0.5056617333333331,37.24300504048665,40.7254030863444,42.58380683898926,38.3459050210317
962,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.1429908179012345,0.7412643999999996,38.84563265482585,41.72870038350423,43.5777666982015,39.7975328763326
963,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.224604012345679,1.1643472,40.53470492045085,42.4003667195638,44.04076632181803,41.206170320510864
964,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC27_1920x1080_30,0.3262591820987655,1.6913276,41.82205184936524,42.90418245951334,44.28294972737631,42.26493041038513
965,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0128554938354581,0.06664288004301477,37.95260688993666,39.19690940115187,42.45409753587511,38.67083103458087
966,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0131508270569611,0.06817388746328633,38.20722352133857,39.77000490824381,42.385311206181846,38.924832155307136
967,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0192683203624457,0.09988697275891852,39.64400047726102,41.41909019152323,43.95455241203308,40.404705683390304
968,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0270144492581797,0.14004290495440358,41.075424671173096,42.67418848143684,44.63933576477898,41.7207590341568
969,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0394035176658588,0.204267835579812,42.29192585415311,43.98094028896756,45.82962028185526,42.94526446196769
970,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0585813258722838,0.3036855933219192,43.42834485901727,44.98439780871073,46.63554241922167,44.02375117275451
971,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0875550056290295,0.45388514918088896,44.33938370810615,46.0020292599996,47.36316890186734,44.92518755131297
972,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0068204610757271,0.035357270216569286,36.51744402779473,39.67462073432075,41.75458240509033,37.56673341327243
973,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0080044670418525,0.04149515714496336,38.3258274131351,40.88894128799439,41.19322702619765,39.00464159912533
974,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0099376907326384,0.05151698875799747,39.42926255861918,42.07121766938104,43.34069196383158,40.24843562311597
975,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0144880533076098,0.0751060683466492,40.93466022279527,44.38123173183865,45.46167418691847,41.931358406941094
976,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0214111980458255,0.11099565066955937,42.32018068101671,45.590091705322266,46.29775826136271,43.22611675659815
977,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0328921383220909,0.1705128450617192,43.39620643191867,46.31577298376296,47.48803464571635,44.27263077762392
978,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0456474212955476,0.2366362319961188,44.23050549295213,47.287496699227226,48.30275273323059,45.121660298771324
979,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0763474781997501,0.3957853269875045,45.08376916249593,48.18952035903931,49.04515115420024,45.96716081102689
980,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0925500892464899,0.4797796626538036,45.12837873564826,48.57298721207513,49.29760591189066,46.080108192231926
981,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0074653475005308,0.038700361442751664,36.237053632736206,38.69156861305237,41.01802211337619,37.14148906535573
982,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0098295358604648,0.05095631390064953,37.77830762333341,40.96440572208829,43.35613791147868,38.87379867169593
983,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0179146593210235,0.09286959392018582,40.75075742933485,43.26905470424228,45.19508989651998,41.62108614709641
984,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.026782427345299,0.13884010335803001,42.1947651969062,44.88807770940993,46.41728811793857,43.059244626098206
985,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0370340466680419,0.1919844979271292,43.11758663919237,45.63242891099718,47.07963331540426,43.92719775769445
986,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0535155697208311,0.2774247134327884,44.09561218155755,46.86569772826301,47.95620769924588,44.924447314606766
987,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0794231549888435,0.41172963546216473,44.61510796017117,47.90272416008843,48.48593966166178,45.50991394784716
988,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0947244970852302,0.49105179288983336,44.82222233878242,48.26612377166748,48.71963681115045,45.739886826939056
989,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0217096965020576,0.11254306666666661,36.152037404378255,39.54958084106445,41.12635238647461,37.19851970672607
990,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0239772376543209,0.12429799999999956,37.34870915730794,39.870242767333984,41.423534851074216,38.17325407028198
991,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.030108153292181,0.1560806666666663,38.735359598795576,41.03667989095052,42.67072123209636,39.51494483947754
992,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0389844907407407,0.2020955999999998,40.010927276611326,41.639115524292,43.20555717468262,40.61377954483032
993,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0520723251028806,0.2699429333333331,41.091950759887695,42.7969090016683,44.37044527689616,41.71488235473633
994,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.0931411008230452,0.48284346666666633,42.26899027506511,43.04953598022461,44.76157768249512,42.678131914138795
995,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC28_1920x1080_30,0.1598820216049382,0.8288283999999996,42.831617279052736,43.19837966918945,44.767272822062175,43.119419520696
996,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.006711628086244,0.0347930799990889,43.299150403340654,46.21183341344197,46.15009479522705,44.01960382858912
997,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0089593740024914,0.04644539482891542,44.28722321192424,47.49753646850586,47.723843256632485,45.11808987458548
998,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0114138485747389,0.05916939101144646,45.22990849812825,48.30761988957723,47.950389035542806,45.95468248923619
999,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0153319891852637,0.07948103193640702,45.96201670964559,49.366385300954185,49.103324794769286,46.78022629419962
1000,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0234844888172422,0.12174359002858356,46.82933028539022,50.63764375050862,50.0761155128479,47.71121762196223
1001,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0356004026407996,0.18455248728990511,47.42165867487589,51.49001356760661,50.73707243601481,48.344629756609606
1002,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0041688740544486,0.02161144309826154,42.94690446853637,47.080660057067874,45.05458418528239,43.72708388169606
1003,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0048480393112792,0.025132235789671373,43.14141575495402,49.22986329396566,47.85869776407878,44.49213194847107
1004,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0060501403912591,0.03136392778828717,43.95894276301066,49.83928216298421,49.11021038691203,45.33789364099502
1005,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0087265382598464,0.04523837433904374,45.72803627649943,50.62234455744426,50.067684745788576,46.88228087027868
1006,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0125360557887082,0.06498691320866332,46.37845923105876,51.291253662109376,50.36841106414795,47.49130251407624
1007,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0172573596239089,0.08946215229034375,46.970702457427976,51.890145746866864,51.19302218755086,48.1134228348732
1008,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.033373688495097,0.17300920115858284,47.70634358723958,52.78020111719767,51.8014794031779,48.85246775547663
1009,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0412209000593672,0.2136891459077596,47.68917519251506,53.06734981536865,51.99234196345012,48.89934286673864
1010,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0044491240618905,0.02306425913684035,41.90914319356283,44.57959257761637,45.297129440307614,42.66644764741262
1011,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0055923957610502,0.02899097962528424,43.05734869639079,46.042987155914304,46.522875754038495,43.8637443860372
1012,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0085632522784483,0.04439189981147599,44.96494102478027,48.90521030426025,48.51778354644775,45.901579999923705
1013,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0131246327034508,0.06803809593468894,45.84272022247315,49.94810972213745,49.5125693321228,46.814625048637396
1014,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0170241773904611,0.08825333559215034,46.48796752293904,50.31910578409831,49.738381417592365,47.373161542415616
1015,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0236512846391027,0.1226082595691084,47.12994238535563,51.7262677192688,51.01712303161621,48.19038063287735
1016,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.037515864148736,0.19448223974704743,47.55256185531616,52.39117046991984,51.439060338338216,48.643200242519384
1017,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.044501097422714,0.23069368903934936,47.56541312535604,52.85127970377605,51.75533062616984,48.74988613526027
1018,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0180252057613168,0.0934426666666663,41.25332441329956,42.132821782430014,43.476457087198895,41.64115316867829
1019,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0181045524691358,0.09385399999999998,42.24624945322672,42.90097389221192,43.836998462677,42.52693363428116
1020,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0211417824074074,0.10959899999999996,42.88544190724691,44.06112734476725,44.88741051355998,43.28264866272609
1021,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0263035622427983,0.1363576666666664,43.66526670455933,44.90223973592122,45.6552575747172,44.068637192249305
1022,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.0376017554012345,0.19492749999999961,44.25439268747966,45.92789144515992,46.74615325927734,44.7750501036644
1023,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.063715245627572,0.3302998333333332,44.718107318878175,46.05035384496053,47.029589589436846,45.173573418458304
1024,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC29_1920x1080_24,0.1048180619855967,0.5433768333333333,44.873008728027344,45.76198895772298,46.84180688858032,45.23023102680842
1025,MobileNVC float32,van Rozendaal et al. 2024,0.0128,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0106496283778041,0.055207673510536445,38.33938201268514,38.35773883925544,40.444400204552544,38.60480388998985
1026,MobileNVC float32,van Rozendaal et al. 2024,0.0064,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0109051772451493,0.05653243883885398,38.6042684978909,39.10239158736335,40.65846151775784,38.92330801155832
1027,MobileNVC float32,van Rozendaal et al. 2024,0.0032,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0153076309814221,0.07935475900769218,39.40367269515991,40.116345432069565,42.17749672465854,39.83948479096095
1028,MobileNVC float32,van Rozendaal et al. 2024,0.0016,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0213836919283494,0.11085305895656329,40.44500308566623,40.89696330494351,42.944388998879326,40.81392135222753
1029,MobileNVC float32,van Rozendaal et al. 2024,0.0008,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0350617248720179,0.1817599817365408,41.38130315144857,41.62711477279663,44.005709966023765,41.74008045593897
1030,MobileNVC float32,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0647416349448677,0.3356206355541942,42.2292312251197,42.372179402245415,44.97870190938314,42.59078358279334
1031,MobileNVC float32,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.1193722797454231,0.6188258982002733,42.98603714836968,42.94493367936876,45.6254575782352,43.31082676847775
1032,SSF-Pred float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.006067197263797,0.03145235061552364,36.77889694107903,37.5557566218906,39.21456710497538,37.180463171667526
1033,SSF-Pred float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0069299642814763,0.03592493483517314,38.62909412384033,39.997214767667984,41.647077878316246,39.17735717362827
1034,SSF-Pred float32,Pourreza et al. 2023,0.0032,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.008741044041623,0.04531357231177363,39.23188463846842,40.38254001405504,42.28388468424479,39.7572165661388
1035,SSF-Pred float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0117625152019576,0.060976878806948194,39.95664562119378,41.16038129064772,43.2647864818573,40.52063018745846
1036,SSF-Pred float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0163679112641451,0.0848512519933282,41.04379471143087,41.958782037099205,44.33172453774346,41.56915935542848
1037,SSF-Pred float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0314932130471182,0.16326081643626073,41.957066006130646,42.80716612603929,45.663595808876885,42.52664474646251
1038,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0478676030567536,0.24814565424621068,42.32997687657674,43.01311182975769,46.145652029249405,42.89232813980844
1039,SSF-Pred float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0665095399082121,0.3447854548841715,42.55651675330268,43.302372720506455,46.44563619295756,43.13588867916002
1040,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.1369307183971007,0.7098488441705699,43.46358442306519,43.62396722369724,47.022659089830185,43.92851660648983
1041,SSF-Pred float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.1492483557408882,0.7737034761607645,43.49056061108907,43.7224104669359,47.05942175123427,43.965649485588074
1042,SSF-YUV float32,Pourreza et al. 2023,0.0128,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0054769896766326,0.028392714483663394,36.89520981576708,37.47064963976542,38.89858473671807,37.21756165888575
1043,SSF-YUV float32,Pourreza et al. 2023,0.0064,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0070004932511235,0.03629055701382422,37.94592581854926,38.97067766719394,40.67309522628784,38.41491597559717
1044,SSF-YUV float32,Pourreza et al. 2023,0.0016,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0125131531903106,0.06486818613857015,39.742712550693085,40.8786571820577,42.700025426016914,40.25436973902914
1045,SSF-YUV float32,Pourreza et al. 2023,0.0008,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0203914635090364,0.1057093468308447,40.70032360818651,41.51559223069085,43.72672435972426,41.180532279941765
1046,SSF-YUV float32,Pourreza et al. 2023,0.0004,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0352942830197409,0.18296556317433682,41.437472899754844,42.461028310987686,44.7161271572113,41.975249108341
1047,SSF-YUV float32,Pourreza et al. 2023,0.0002,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0512910585384815,0.2658928474634881,42.28610552681817,42.94278563393487,45.26619860861037,42.74070217543178
1048,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.1522298788444863,0.7891596919298169,43.4155113697052,43.69579590691461,46.81477355957031,43.875454710589516
1049,SSF-YUV float32,Pourreza et al. 2023,0.0001,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.1683154703221387,0.872547398149967,43.51593669255575,43.69412265883552,46.78723661104838,43.9471224281523
1050,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.0935836934156378,0.4851378666666664,41.03053952534994,41.06346583048503,43.623986612955726,41.35883619944255
1051,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0002,mcl_jcv_yuv,videoSRC30_1920x1080_30,0.191522762345679,0.992854,41.67092740376791,41.47355328877767,44.03418968200683,41.941663424174
1052,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0121671564597636,0.30275778761958966,37.96775204340617,38.48713130950928,40.27783385594686,38.32143467823665
1053,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0125777160935103,0.3129738250980355,38.06562616984049,38.67398954391479,40.31627106984456,38.423002204100285
1054,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0176536271302029,0.4392787346062648,38.57347931543986,38.89798784891765,40.94113741556804,38.910000144640605
1055,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0249397165669749,0.6205799552793498,39.03762282689412,39.05951275507609,41.07910964330038,39.295544919967654
1056,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0388759927855183,0.967359103680609,39.3816060256958,39.20241857528686,41.401132615407306,39.61164841810863
1057,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.1164108437548081,2.8966743073196413,40.04457115809123,39.450315430959066,41.71045873641968,40.178525139490766
1058,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.2910536576310794,7.242346373565674,40.981023947397865,39.84763060887655,42.11820847829183,40.98149784644445
1059,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0063039824956407,0.15686325723552666,36.94933376312256,38.091624336242674,38.80793258031209,37.32444493691126
1060,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0078670809619749,0.1957581489930138,37.83048015594483,38.72981565475464,40.488371245066325,38.27513347943624
1061,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0090067712240852,0.22411728972315687,37.95367626825968,38.93121631622314,40.79674518585205,38.43125238895416
1062,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0125612088354925,0.312563071695327,38.50913819630941,39.062342154184975,40.99565061569214,38.889102743466694
1063,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0164409084556003,0.40910241328239344,38.91000673294067,39.03621924718221,41.2389256032308,39.21689815600713
1064,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0263861468248069,0.6565717686710351,39.26764607747396,39.248536847432455,41.44010118484497,39.53681431214015
1065,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0434589109073082,1.0813967718887314,39.5795387395223,39.31741612752278,41.624668750762936,39.802414664427445
1066,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0735514653163651,1.8301958217601757,39.93197818756104,39.42931214014689,41.79537609100342,40.10206966956457
1067,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.2810157863299052,6.992572014404296,41.13348862965902,39.830160522460936,42.24040199915568,41.10893678744634
1068,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.007241508156682,0.18019189576434955,36.58526202519735,37.53550410588582,37.85494745254517,36.86275296370189
1069,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0080425889743492,0.20012534996652603,36.93426819483439,38.312018699646,39.79031517028809,37.46349287986755
1070,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0099745048776579,0.24819759977173703,37.572988726298014,38.39862159729004,40.12174784342448,37.99478772481283
1071,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0109993423187794,0.2736988347866516,37.73324322382609,38.68173698425293,40.434407030741376,38.189450419743864
1072,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0191575739098091,0.47670174311256186,38.76769388198853,38.93314610799154,40.786983025868736,39.04078655322393
1073,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0208745890328039,0.519426573821066,38.85723970413208,39.0799591255188,40.96238316218058,39.148222564061484
1074,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0285618412153174,0.7107100073289859,39.21234683354696,39.14387762705485,41.154703795115154,39.44658280293147
1075,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.030951421164597,0.7701704031229001,39.25434588114421,39.18629281361898,41.24987606048584,39.49528052012126
1076,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0480451537358264,1.1955171694393154,39.54180191675822,39.237178796132405,41.44858709335327,39.742072173754366
1077,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0514202795115609,1.279501099142072,39.574027411142985,39.2873962020874,41.53063398996989,39.7827743323644
1078,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.1010797475899259,2.515187575229644,40.00337763468424,39.3982507832845,41.67138474782308,40.13623766740163
1079,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.1151047559951742,2.864174664379118,40.09053604125977,39.42195940653483,41.722896308898925,40.211008995374044
1080,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.4706506440043449,11.711294104888916,41.992454840342205,40.19523961385091,42.46364479700724,41.826701681613926
1081,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0222891846707818,0.5546262399999977,36.818966471354166,37.49068733851115,39.246198075612384,37.206335530281066
1082,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0242327417695473,0.6029881599999993,37.47205856323242,37.60039056142171,39.06895751953125,37.687712432543435
1083,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0307467592592592,0.7650777599999986,38.07394093195597,38.15593019485473,40.02871036529541,38.328535768985745
1084,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0382615997942386,0.9520710399999978,38.55858200709025,38.22731360117594,40.2044244448344,38.72290376106898
1085,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.0534273019547325,1.3294422399999997,38.91790177027384,38.660718256632485,40.796302471160885,39.12055391867955
1086,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,Beauty_1920x1080_120fps_420_8bit_YUV,0.1026327867798354,2.5538321600000002,39.31348966598511,38.76236940383911,40.98223669052124,39.45319301128387
1087,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0142621394596062,0.354887668601273,36.7776394589742,39.83378948847453,39.96840882619222,37.55850438356399
1088,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0154995533521287,0.38567848597168886,37.08964718500773,40.55961582183838,40.06084599812826,37.89479311625162
1089,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0238862050666163,0.5943652179136267,38.56231419245402,41.44848457972208,41.65517640431722,39.30969326734542
1090,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.036111772628501,0.898576460669516,40.2799773979187,42.45844390233358,42.29442419052124,40.804091560045876
1091,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0566732981987297,1.4102130137386308,41.92765017827352,44.03424462000529,43.94381303151449,42.442994840145104
1092,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0883388506124417,2.198153287559509,43.552614510854085,45.14422616958618,44.97865840276082,43.92982145468394
1093,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.1354600103199482,3.370678528793335,44.98288423538208,46.22757913589478,45.98174496968587,45.26332868973414
1094,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0084549891824523,0.21038718682479704,35.76382318496704,40.128077271779375,40.13352025985718,36.855567080179846
1095,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0100084807331829,0.24904302777993675,37.50473184585572,41.836622149149576,41.167679716746015,38.50408661762874
1096,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0146630986686795,0.3648648167924857,38.81596272786458,42.31443243026733,41.70982056299845,39.61500367005666
1097,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0215477725413317,0.5361775337004651,40.05132265726725,43.2667991511027,43.27774417241415,40.85655990839004
1098,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0351967697885508,0.8758082620024672,41.94271189371745,44.97205563227335,44.58201574325562,42.65129284222921
1099,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0544008562838037,1.3536673870811444,43.02316946029663,45.51177244186401,45.35858567555746,43.626171859900154
1100,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0778880651481449,1.9381043026943192,44.2124751663208,46.48738381703695,46.200500628153485,44.7453419303894
1101,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.1428204759334524,3.5538304667472826,46.165626532236736,48.03453379313151,47.458515396118166,46.560851047833765
1102,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.1631678819904724,4.060139041145323,46.137383778889976,48.1678097597758,47.59988186518351,46.5739992872874
1103,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0085880910659519,0.2136991876122943,35.4075808207194,39.85301877975464,39.08108237584432,36.42244825998942
1104,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0123435666893298,0.3071474386439313,36.8703726641337,40.85653228759766,40.39440404256185,37.80914653937021
1105,SSF-YUV float32,Pourreza et al. 2023,0.0032,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0189828552895536,0.4723541847410201,38.41049233118693,41.589507261912026,41.124477532704674,39.147117347717284
1106,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0263140655340005,0.6547781554956413,39.88265383402506,42.86956684112549,42.606749254862464,40.596529887517285
1107,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0417605063257118,1.0391350310039518,41.564967498779296,44.03879795074463,43.86766965230306,42.16203407446543
1108,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0643549088699122,1.6013560683917991,43.015390650431314,45.0856858253479,44.97018473307292,43.518526807626095
1109,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0972275405377149,2.4193323367080675,44.47809859593709,46.387016410827634,46.11778991699219,44.921674737930296
1110,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.157362462952733,3.915681638145446,45.91658939361572,47.70845479329427,47.18403903961182,46.29900377432506
1111,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.1770339988172054,4.405172399368285,45.953991654713946,47.7684254582723,47.247388960520425,46.34247054338455
1112,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0236926054526749,0.58954784,34.88522164026896,38.612961037953696,38.801154715220136,35.840680699348454
1113,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0256504115226337,0.6382643199999989,36.00735247929891,38.84845562616984,39.040325266520185,36.741611971060436
1114,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0372468428497942,0.9268206399999991,37.6616529083252,40.056448752085366,40.51751162846883,38.31798472881317
1115,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0447448045267489,1.1133939199999983,38.750123297373456,40.31541447957357,40.80286263783773,39.20237711270651
1116,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.0712546103395061,1.773042719999998,40.69140425364176,41.73400124867757,42.36318194707235,41.03070108970006
1117,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,Bosphorus_1920x1080_120fps_420_8bit_YUV,0.1213138374485596,3.018676479999998,42.29273268381755,42.31050363540649,43.12872887929281,42.399453577200575
1118,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0146772620702783,0.365217247547149,38.43108451843262,32.74331855773926,37.38423680623372,37.58925780932109
1119,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0148790636852694,0.3702387174932955,38.643585268656416,33.59645980199178,37.85681990941366,37.914348915417996
1120,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0212840530431518,0.5296153486833549,39.7982588895162,35.22233064651489,39.5624482536316,39.19679152965546
1121,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.027367740793464,0.6809969677119234,40.95164363861084,37.04786863327026,40.46330209732056,40.402629070281975
1122,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.04356376339371,1.0840058372783645,41.8877313041687,38.8099391746521,41.53653694152832,41.45910799264908
1123,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0716351226530969,1.7825110840015408,42.71574686050415,40.36195717493693,42.64820198694865,42.41308004061381
1124,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.1352952279150486,3.3665782152557373,43.37648183186849,41.83822351455689,43.49648324330648,43.19919971863429
1125,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0074124555002587,0.18444561270403728,36.61904757817586,32.27259015401204,37.4421277364095,36.17862541993459
1126,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0080494259356055,0.2002954754408588,38.75081188201904,34.686600875854495,39.33079430262248,38.31528330882391
1127,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0097323254515261,0.24217140067541423,39.64007829666138,36.33266311009725,40.2579274113973,39.30388253768285
1128,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0151669017303114,0.3774010491356846,41.44524021148682,38.1753256670634,41.0594927406311,40.98828245957692
1129,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0261307158445318,0.6502158285026537,42.48330044428508,40.93967369715373,43.26980308532715,42.38865993102392
1130,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0341292193376769,0.8492441906232819,42.70241018931071,41.388929506937664,43.3948324584961,42.62477788766225
1131,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0896099248652656,2.229781682407377,43.55843534469604,43.42366961161296,44.32827229817708,43.63781924724579
1132,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.1308390583718816,3.255694457279204,43.67807366689046,43.84447953542074,44.45671531677246,43.796204606692
1133,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0054159541497938,0.13476627030014907,36.13020156860352,29.92142958641052,36.44138693491618,35.39300324161847
1134,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0070172015794863,0.17461043034267348,37.70076974868775,32.229488938649496,38.11208560307821,37.06827412923177
1135,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0100719527356947,0.2506224143128384,40.06281982421875,36.13772732416789,40.56639855702718,39.63513060331345
1136,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0162397604528814,0.4040972073011385,41.3160929552714,37.5343483988444,41.329878635406494,40.84509809573491
1137,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0316879550522814,0.7884977231569285,42.17193161646525,39.72120096206665,42.44297709147136,41.89947096904119
1138,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0588730408344417,1.4649496496915797,42.80656857172648,41.45704527537028,43.08534578323364,42.67272531112035
1139,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0797539671262105,1.9845339147949208,42.899105078379314,42.58617244720459,43.5978765741984,42.94733493645986
1140,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.1307356617537637,3.2531216185512526,43.41536820093791,43.02454660415649,43.93625932693482,43.43162689208985
1141,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0229197788065843,0.5703174399999984,36.34110865275065,32.157440382639564,36.83425602595011,35.8797935406367
1142,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0232544174382716,0.5786443199999999,37.40735649108887,33.36513168334961,36.99758845011393,36.85085738499959
1143,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0287514146090533,0.7154271999999952,38.48460855484009,34.76595890045166,38.57039536158244,38.030500698884325
1144,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0327272247942386,0.8143580799999979,39.01008352279664,35.8308371480306,38.85985118865967,38.59389868418376
1145,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0457755787037037,1.1390428799999999,40.19873915354411,37.28349527359009,40.11747041066488,39.82417507568995
1146,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,HoneyBee_1920x1080_120fps_420_8bit_YUV,0.0870963220164609,2.1672352,41.31966068267823,39.13595838546753,41.35923742930095,41.05164498885473
1147,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.023073175001579,0.5741344281992905,38.70487850189209,39.44471690495809,39.75000821431478,38.92799951632818
1148,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0233275045221671,0.5804629605259884,38.85889435450236,39.94584246317545,39.85115000406901,39.11879482428233
1149,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0405093543014178,1.0080023649530394,41.40016524632772,42.22429841359456,42.05761039733887,41.58536253611246
1150,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0583455102145671,1.451822999771116,42.198822549184165,43.100766557057696,42.98359591801961,42.40966222127278
1151,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0883162122964859,2.197589973815918,43.06607405344645,43.958355541229245,43.72133120218913,43.259516383012134
1152,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.132207983781894,3.2897577020416247,43.789003715515136,44.73610315958659,44.378640257517496,43.98109571377436
1153,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0108389789401553,0.2697084807636723,37.27853980382284,38.24780591328939,38.77748133977254,37.587065759499865
1154,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0136708060838282,0.34017340194511386,38.9326719601949,39.96132836023966,40.18826903025309,39.218203643957764
1155,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0193395288319637,0.48122936383151926,39.88484484354655,40.70727696100871,40.812779890696206,40.10364073912303
1156,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.028191749745359,0.701500947263717,41.16019021987915,42.08658845901489,42.174866352081295,41.40282451629638
1157,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0406082222238183,1.0104625152397153,42.15963073730469,43.17394265492757,43.08059912999471,42.4015407760938
1158,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0583331170212477,1.4515146174631108,42.9230024210612,43.96396226882935,43.90954114278158,43.17643974224726
1159,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0816418990120291,2.0315117014961226,43.57403751373291,44.64810743331909,44.45384660720825,43.81827239036559
1160,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.138175562073787,3.4382501461944566,44.30665564219157,45.53776671727498,45.166881796518965,44.56807279586792
1161,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0171513968612998,0.4267816383790952,36.42198315938314,35.21693130175272,34.26382359822591,36.00158173203468
1162,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0177120661223307,0.44073288373517927,36.74188638051351,36.29911488215129,36.36906485239665,36.63993725220363
1163,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0241297585749998,0.600425608573435,38.23921230951945,37.6448539797465,38.546061007181805,38.20327360550563
1164,SSF-YUV float32,Pourreza et al. 2023,0.0032,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0343174734897911,0.8539285563411698,39.54434255599976,39.60633715311686,39.267076880137125,39.51743367115657
1165,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0465766982547938,1.158977298013685,40.79396845499674,40.47031684875488,41.04808407465617,40.785276456673934
1166,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0657302291567126,1.635578438152311,41.88011739730835,41.48514303207398,42.03378643671672,41.8499542315801
1167,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.093425799490263,2.324732853876112,42.73509689966838,42.70128389994304,43.04860837936401,42.770059209664666
1168,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.132893623560667,3.3068186137847895,43.52331918080648,43.61760126113892,43.66298657735189,43.55256286541621
1169,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.2204755222549041,5.4861365153732295,44.30009852727255,44.81723435084025,44.74920442581177,44.42087874253592
1170,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.2218148506929477,5.519463292762756,44.31425467173258,44.81669361750285,44.7256114133199,44.42847913265227
1171,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0403272762345679,1.00347168,36.73456242879232,37.339139442443845,38.057706661224366,36.97552758455277
1172,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.0461158757716049,1.147510559999999,37.69604596455892,38.38241362889608,38.87535118103028,37.929255074659984
1173,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.073084799382716,1.818583679999999,40.21088743845622,40.80279644012451,41.02079706192016,40.38611476659775
1174,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.1045264724794238,2.6009531199999985,40.691461702982586,41.60004494349162,41.85503550847371,40.950481333732604
1175,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,Jockey_1920x1080_120fps_420_8bit_YUV,0.1522460905349794,3.7883699199999996,41.07604490915934,42.27977343877157,42.60984226226807,41.418235644499454
1176,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0383180010877549,0.9534744846668227,34.75855251312256,36.23172759056092,37.15356415430705,35.242075852950414
1177,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0397258507615576,0.9885062896699902,35.008249572118125,36.91387383143107,37.39342748006185,35.5445998430252
1178,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0618303331577529,1.538536546030997,36.864329147338864,38.51868386586507,39.00204154332479,37.33833753665289
1179,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0844470452951888,2.101312717489242,38.95491938908895,39.74140996297201,39.89625851313273,39.170898101329804
1180,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1191767612472176,2.965499185466765,40.617803993225095,41.23340789159139,41.26732343037923,40.77594441016515
1181,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.173627570370833,4.320409559051512,42.461751543680826,42.583327833811445,42.41418699900309,42.471003011862436
1182,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.2460406303902467,6.122278214126587,44.055435002644856,43.81065237045288,43.48633370081584,43.953699510892235
1183,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0166955664816002,0.415439119874954,33.4739806842804,36.24946085611979,36.79683521906535,34.23627252260844
1184,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0226932689012028,0.5646811487224095,35.69329204559326,38.047652575174965,37.97406914393107,36.2726842490832
1185,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0464420492233087,1.155626799233435,38.8078326924642,40.752592957814535,40.53723015467326,39.26710240840912
1186,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0713942899306615,1.7765183952026364,40.63611981074016,42.08707639694214,41.65525035858154,40.94488070249559
1187,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1045154883091648,2.6006797986946095,42.23126927057902,43.20857302983602,43.1128120803833,42.463625091711684
1188,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1456723669171333,3.624794640472411,43.64458186467488,44.30311679204305,44.1022148958842,43.78410285949707
1189,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.2208734709521134,5.496038752395628,45.29374263127645,45.900515486399335,45.47775795618693,45.39259115378062
1190,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.254928691436847,6.3434416147613515,45.27799045562744,46.0487097676595,45.48147123972575,45.39976546764373
1191,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0261630147664497,0.6510195290365212,32.425231005350746,34.37273654301961,34.59543426513672,32.9399446050326
1192,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0374109594741215,0.9309043867864601,34.27130122184754,35.95220109303792,37.03124039967855,34.82640610297521
1193,SSF-YUV float32,Pourreza et al. 2023,0.0032,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0537052433813611,1.3363583121070848,36.11582965215048,37.15458817799886,37.34662587483724,36.399523995717374
1194,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0756917864146332,1.8834538597126007,38.06441359202067,38.65910420735677,39.47024252573649,38.31447853565216
1195,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1080957403965294,2.6897679274349207,39.94523362477621,39.90304968516032,40.536781794230144,40.01390415350596
1196,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1552246389041344,3.8624857347793573,41.66877122243245,41.35019903818766,41.90032698313395,41.65789416948954
1197,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.2183853754649559,5.43412697476959,43.41439752578735,42.883589884440106,42.92881100972493,43.28734825611114
1198,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.3372670041273037,8.392282317100523,44.96384553273519,44.891273956298825,44.6394504292806,44.91422469774882
1199,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0538498649691358,1.3399569599999999,32.44122935295105,35.776328837076825,36.507536557515465,33.36640518903732
1200,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.0658932355967078,1.6396345599999993,33.93232961336771,36.59402509053548,37.234062582651774,34.6777581691742
1201,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1199546296296296,2.9848550399999993,37.44653383890788,38.952761580149335,39.37976789474487,37.876466563542685
1202,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.1689854230967078,4.2048980799999995,38.9914399210612,40.30087233225505,40.65676345825195,39.363284414609275
1203,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,ReadySetGo_1920x1080_120fps_420_8bit_YUV,0.2678374807098765,6.664653599999999,40.12837083816528,41.19823224385579,41.60444561640421,40.44661286115647
1204,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0268407761165872,0.6678844002642625,35.431500142415366,35.87886820475261,38.69191989898682,35.89497361977896
1205,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0279396875932191,0.6952288343195895,35.57050257364909,36.088659337361655,38.62227432250977,36.016743637720744
1206,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0445165254455059,1.1077136059656125,36.991311696370445,37.34717252095541,39.72074314117432,37.37697323004405
1207,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0696718213458855,1.7336578649139378,38.59603209177653,38.859134381612144,40.44024795532226,38.8594468609492
1208,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1039049312596519,2.5854871855201704,39.95225268046061,40.24973370869954,41.41559431711833,40.17235551357269
1209,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1616094634930292,4.021360601989745,41.37665827433269,41.521423988342285,42.235408515930175,41.50209776878357
1210,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.2538591729601224,6.316828572601317,42.649813677469886,42.66504867553711,43.08735618591309,42.70641086578369
1211,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0120241322492559,0.29919888758468444,33.57681124369304,36.80990609486898,38.83268047332764,34.637931753794355
1212,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0175109411450102,0.43572825069951787,35.29413190205892,37.62507470448812,38.645112380981445,36.004372312227886
1213,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0273921035152549,0.6816031901907907,36.77629861195882,38.65925547281901,39.82434388478597,37.39267387866973
1214,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0677965745640297,1.6869957241916638,39.47112857818603,39.83692455291748,40.64997158050537,39.66420845031738
1215,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1048868645293017,2.60992082745552,41.10713453928629,41.346739044189455,42.378139355977375,41.29596070448557
1216,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1730216629368563,4.305332643190384,42.16261803944906,42.90756556193034,43.17679655710856,42.38250879446666
1217,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.2578793276846409,6.416862886642456,43.34092984517415,43.55754793802897,43.78525819142659,43.42354815006256
1218,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.2944130465139945,7.325938719017029,43.48428043365479,43.941319885253904,44.01771448771159,43.60808962186178
1219,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0099849565637608,0.24845767116737272,33.11101266860962,35.2499234644572,37.86647277832032,33.9728090318044
1220,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0168631939000139,0.41961022645282586,34.6946984354655,36.29769755045573,39.228488184611,35.46179704348246
1221,SSF-YUV float32,Pourreza et al. 2023,0.0032,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0285207447409629,0.709687395538328,36.17290236155192,37.520442504882816,39.32005331675212,36.73473874886831
1222,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.04276448086525,1.0641171302661887,37.72099886576335,38.557752049764,40.10997032165528,38.12421444574992
1223,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0687968602279822,1.7118860324249268,39.31136703491211,39.76207052866618,40.963908131917314,39.57427260875702
1224,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1206916281208396,3.003193920856476,40.81049461364746,41.914192848205566,42.24894930521647,41.12826372941335
1225,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1501199855282902,3.73546562389755,41.66773423512777,41.53028699239095,42.35240449269613,41.736137111981705
1226,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1773191278862456,4.412267323019027,42.064201800028485,42.72729522705078,42.88870390574137,42.25015124162038
1227,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.2800913923233747,6.969570133460997,43.20389434814453,43.63313074747721,43.53770899454753,43.29927572886149
1228,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0279970164609053,0.6966553599999987,32.94861291249593,36.07844090779622,37.9630969619751,33.96665191809336
1229,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0352182355967078,0.8763423999999996,34.36102420806885,36.66557830810547,37.86705757141113,35.08734764099121
1230,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.050455324074074,1.255489919999998,35.80859462738037,37.40134332021078,38.89462484995524,36.39344199180603
1231,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.0685692901234567,1.7062233599999976,36.99273759206136,38.11297733306885,39.29702187856039,37.42080309549967
1232,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.099746836419753,2.482020479999998,38.38523319244385,38.93794452667236,40.18505972544352,38.67930042584737
1233,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,ShakeNDry_1920x1080_120fps_420_8bit_YUV,0.1716580632716049,4.271401919999999,40.04981065114339,40.0669362894694,41.08415565490723,40.181244481404626
1234,MobileNVC float32,van Rozendaal et al. 2024,0.0128,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0411847610368082,1.0248086458311059,34.551984017690025,39.1532263247172,38.34695610046387,35.60151081641516
1235,MobileNVC float32,van Rozendaal et al. 2024,0.0064,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0428664052393287,1.066653334851264,34.738517894744874,39.72255809783936,38.39775744756063,35.81892786423366
1236,MobileNVC float32,van Rozendaal et al. 2024,0.0032,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0662567015488942,1.6486787559814438,36.47988704045613,40.69479000727336,39.84426465988159,37.42729711373646
1237,MobileNVC float32,van Rozendaal et al. 2024,0.0016,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0970881434033314,2.4158636899337758,38.440659268697104,41.888053296407065,40.75544491449992,39.160931727886194
1238,MobileNVC float32,van Rozendaal et al. 2024,0.0008,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1376984151825308,3.4263772046699503,40.13811248143514,43.10702175776164,41.96796775182088,40.737958049774164
1239,MobileNVC float32,van Rozendaal et al. 2024,0.0004,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.2000405842314163,4.977649865547178,41.97595609029134,44.1518409093221,43.02542208353678,42.37912494182587
1240,MobileNVC float32,van Rozendaal et al. 2024,0.0002,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.2822104883442322,7.022300023567198,43.697325236002605,45.26452984491984,44.093294118245446,43.94272192239762
1241,SSF-Pred float32,Pourreza et al. 2023,0.0128,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0179807509559517,0.44741862218713735,32.81162722905477,38.63900824864705,37.62729820887248,34.14200872898102
1242,SSF-Pred float32,Pourreza et al. 2023,0.0064,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0276981614995747,0.6892188922262171,34.619102478027344,40.24039286931356,38.83096189498902,35.84824620405833
1243,SSF-Pred float32,Pourreza et al. 2023,0.0032,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0437237588937083,1.0879870373039224,36.27241229375203,40.91250865936279,39.26522939046224,37.226526476542155
1244,SSF-Pred float32,Pourreza et al. 2023,0.0016,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0684479526864985,1.7032040962886796,38.04815443674723,42.47706336975098,41.26443412780762,39.00380301475525
1245,SSF-Pred float32,Pourreza et al. 2023,0.0008,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1067809541523456,2.657051838363646,39.99131649653117,43.81105333328247,42.34827105840047,40.76340292135875
1246,SSF-Pred float32,Pourreza et al. 2023,0.0004,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1585194801539182,3.9444719285659775,41.70220103581747,44.7088714726766,43.3236962000529,42.28072173595429
1247,SSF-Pred float32,Pourreza et al. 2023,0.0002,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.2201487550139427,5.478005500762939,43.36450309753418,45.92486801147461,44.51632280985514,43.828526175816855
1248,SSF-Pred float32,Pourreza et al. 2023,0.0001,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.3257942993938922,8.1068047106781,45.29238566716512,47.49695182800293,46.1125349299113,45.67047509511312
1249,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.021805302669915,0.542585707396029,32.202434619267784,38.109545434316,35.627037372589115,33.368898815313976
1250,SSF-YUV float32,Pourreza et al. 2023,0.0128,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0240056792149941,0.5973381170425413,32.44665392239889,39.428596363067626,37.331793518066405,33.93003917694092
1251,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.036874839834248,0.9175640145635597,34.18567831675212,39.95288822174072,38.398771101633706,35.43321615298589
1252,SSF-YUV float32,Pourreza et al. 2023,0.0064,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0396185143043597,0.9858354151382431,34.2876935005188,40.56652122497559,38.82586768468221,35.63981873909633
1253,SSF-YUV float32,Pourreza et al. 2023,0.0032,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0567085992482801,1.4110914168148034,35.90842793782552,40.640631402333575,38.8680139986674,36.86990162849426
1254,SSF-YUV float32,Pourreza et al. 2023,0.0016,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0854496897570788,2.126261720163343,37.85842073440552,42.0254016049703,40.56698802312215,38.7178642543157
1255,SSF-YUV float32,Pourreza et al. 2023,0.0008,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.123701487382253,3.078088850830078,39.69751845677694,43.1926366297404,41.73340366999308,40.38889388004939
1256,SSF-YUV float32,Pourreza et al. 2023,0.0004,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1771415999407569,4.407849859645842,41.49193552652995,44.21140914916992,42.93399247487386,42.012126847902934
1257,SSF-YUV float32,Pourreza et al. 2023,0.0002,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.2492186440775791,6.201357364311216,43.31793062210083,45.531766980489095,44.279261105855305,43.714826477368675
1258,SSF-YUV float32,Pourreza et al. 2023,0.0001,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.3524100820720195,8.769090554214475,44.96060448328654,46.79150459289551,45.48595624287923,45.25513596693674
1259,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0128,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0408979681069958,1.017672319999998,32.37066174825033,38.13295623143514,37.2674475479126,33.70304678360621
1260,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0064,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0534323495370369,1.3295678399999964,33.75797863006592,38.48943749745687,37.84424050649008,34.86019372304281
1261,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0032,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.0821519354423868,2.0442030399999993,35.59518369674683,39.50001509348552,39.06910696665446,36.51752803007762
1262,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0016,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1113054783950617,2.7696364799999995,37.31876761118571,40.14797227223714,39.811734733581545,37.984039084116624
1263,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0008,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.1640707240226337,4.082604639999999,39.19200820287069,41.74036928812663,41.1680295308431,39.75755600452423
1264,MobileNVC int8 HW,van Rozendaal et al. 2024,0.0004,uvg_yuv,YachtRide_1920x1080_120fps_420_8bit_YUV,0.2550640689300411,6.346810239999997,40.84103663126628,42.26550394694011,42.04536623001098,41.1696362455686

